Multi-shell model of ion-induced nucleic acid condensation

We present a semi-quantitative model of condensation of short nucleic acid (NA) duplexes induced by tri-valent cobalt(III) hexammine (CoHex) ions. The model is based on partitioning of bound counterion distribution around singleNA duplex into "external" and "internal" ion binding shells distinguished by the proximity to duplex helical axis. In the aggregated phase the shells overlap, which leads to significantly increased attraction of CoHex ions in these overlaps with the neighboring duplexes. The duplex aggregation free energy is decomposed into attractive and repulsive components in such a way that they can be represented by simple analytical expressions with parameters derived from molecular dynamic (MD) simulations and numerical solutions of Poisson equation. The short-range interactions described by the attractive term depend on the fractions of bound ions in the overlapping shells and affinity of CoHex to the "external" shell of nearly neutralized duplex. The repulsive components of the free energy are duplex configurational entropy loss upon the aggregation and the electrostatic repulsion of the duplexes that remains after neutralization by bound CoHex ions. The estimates of the aggregation free energy are consistent with the experimental range of NA duplex condensation propensities, including the unusually poor condensation of RNA structures and subtle sequence effects upon DNA condensation. The model predicts that, in contrast to DNA, RNA duplexes may condense into tighter packed aggregates with a higher degree of duplex neutralization. The model also predicts that longer NA fragments will condense more readily than shorter ones. The ability of this model to explain experimentally observed trends in NA condensation, lends support to proposed NA condensation picture based on the multivalent "ion binding shells".

==> pictures/RNA_energy_d22_30_theta_3D.dat <==
   22.200001      0.90000999       78.460052    
   22.200001      0.90500998       73.933411    
   22.200001      0.91000998       69.471207    
   22.200001      0.91500998       65.073441    
   22.200001      0.92000997       60.740063    
   22.200001      0.92500997       56.471119    
   22.200001      0.93000996       52.266590    
   22.200001      0.93500996       48.126446    
   22.200001      0.94000995       44.050739    
   22.200001      0.94500995       40.039455    
   22.200001      0.95000994       36.092571    
   22.200001      0.95500994       32.210133    
   22.200001      0.96000993       28.392071    
   22.200001      0.96500993       24.638477    
   22.200001      0.97000992       20.949253    
   22.200001      0.97500992       17.324474    
   22.200001      0.98000991       13.764088    
  
   22.300001      0.90000999       74.507034    
   22.300001      0.90500998       70.041306    
   22.300001      0.91000998       65.640305    
   22.300001      0.91500998       61.304108    
   22.300001      0.92000997       57.032692    
   22.300001      0.92500997       52.826065    
   22.300001      0.93000996       48.684196    
   22.300001      0.93500996       44.607155    
   22.300001      0.94000995       40.594841    
   22.300001      0.94500995       36.647316    
   22.300001      0.95000994       32.764610    
   22.300001      0.95500994       28.946648    
   22.300001      0.96000993       25.193489    
   22.300001      0.96500993       21.505104    
   22.300001      0.97000992       17.881493    
   22.300001      0.97500992       14.322662    
   22.300001      0.98000991       10.828629    
  
   22.400002      0.90000999       71.223991    
   22.400002      0.90500998       66.818954    
   22.400002      0.91000998       62.479050    
   22.400002      0.91500998       58.204300    
   22.400002      0.92000997       53.994682    
   22.400002      0.92500997       49.850220    
   22.400002      0.93000996       45.770882    
   22.400002      0.93500996       41.756706    
   22.400002      0.94000995       37.807632    
   22.400002      0.94500995       33.923721    
   22.400002      0.95000994       30.104958    
   22.400002      0.95500994       26.351326    
   22.400002      0.96000993       22.662842    
   22.400002      0.96500993       19.039474    
   22.400002      0.97000992       15.481285    
   22.400002      0.97500992       11.988205    
   22.400002      0.98000991       8.5602875    
  
   22.500002      0.90000999       68.342957    
   22.500002      0.90500998       63.998470    
   22.500002      0.91000998       59.719494    
   22.500002      0.91500998       55.506031    
   22.500002      0.92000997       51.358036    
   22.500002      0.92500997       47.275555    
   22.500002      0.93000996       43.258556    
   22.500002      0.93500996       39.307072    
   22.500002      0.94000995       35.421062    
   22.500002      0.94500995       31.600567    
   22.500002      0.95000994       27.845547    
   22.500002      0.95500994       24.156048    
   22.500002      0.96000993       20.532009    
   22.500002      0.96500993       16.973507    
   22.500002      0.97000992       13.480465    
   22.500002      0.97500992       10.052944    
   22.500002      0.98000991       6.6908989    
  
   22.600002      0.90000999       65.743668    
   22.600002      0.90500998       61.459602    
   22.600002      0.91000998       57.241364    
   22.600002      0.91500998       53.088982    
   22.600002      0.92000997       49.002434    
   22.600002      0.92500997       44.981758    
   22.600002      0.93000996       41.026894    
   22.600002      0.93500996       37.137894    
   22.600002      0.94000995       33.314743    
   22.600002      0.94500995       29.557434    
   22.600002      0.95000994       25.865959    
   22.600002      0.95500994       22.240349    
   22.600002      0.96000993       18.680588    
   22.600002      0.96500993       15.186653    
   22.600002      0.97000992       11.758568    
   22.600002      0.97500992       8.3963318    
   22.600002      0.98000991       5.0999298    
  
   22.700003      0.90000999       63.361259    
   22.700003      0.90500998       59.137367    
   22.700003      0.91000998       54.979691    
   22.700003      0.91500998       50.888199    
   22.700003      0.92000997       46.862907    
   22.700003      0.92500997       42.903786    
   22.700003      0.93000996       39.010872    
   22.700003      0.93500996       35.184143    
   22.700003      0.94000995       31.423607    
   22.700003      0.94500995       27.729271    
   22.700003      0.95000994       24.101120    
   22.700003      0.95500994       20.539162    
   22.700003      0.96000993       17.043388    
   22.700003      0.96500993       13.613815    
   22.700003      0.97000992       10.250420    
   22.700003      0.97500992       6.9532471    
   22.700003      0.98000991       3.7222328    
  
   22.800003      0.90000999       61.156151    
   22.800003      0.90500998       56.992264    
   22.800003      0.91000998       52.894951    
   22.800003      0.91500998       48.864136    
   22.800003      0.92000997       44.899864    
   22.800003      0.92500997       41.002113    
   22.800003      0.93000996       37.170914    
   22.800003      0.93500996       33.406235    
   22.800003      0.94000995       29.708084    
   22.800003      0.94500995       26.076469    
   22.800003      0.95000994       22.511391    
   22.800003      0.95500994       19.012840    
   22.800003      0.96000993       15.580826    
   22.800003      0.96500993       12.215328    
   22.800003      0.97000992       8.9163742    
   22.800003      0.97500992       5.6839600    
   22.800003      0.98000991       2.5180473    
  
   22.900003      0.90000999       59.102390    
   22.900003      0.90500998       54.998310    
   22.900003      0.91000998       50.961102    
   22.900003      0.91500998       46.990749    
   22.900003      0.92000997       43.087284    
   22.900003      0.92500997       39.250652    
   22.900003      0.93000996       35.480915    
   22.900003      0.93500996       31.778042    
   22.900003      0.94000995       28.142017    
   22.900003      0.94500995       24.572872    
   22.900003      0.95000994       21.070606    
   22.900003      0.95500994       17.635204    
   22.900003      0.96000993       14.266659    
   22.900003      0.96500993       10.964977    
   22.900003      0.97000992       7.7301674    
   22.900003      0.97500992       4.5622215    
   22.900003      0.98000991       1.4611588    
  
   23.000004      0.90000999       57.181652    
   23.000004      0.90500998       53.137135    
   23.000004      0.91000998       49.159801    
   23.000004      0.91500998       45.249683    
   23.000004      0.92000997       41.406765    
   23.000004      0.92500997       37.631031    
   23.000004      0.93000996       33.922482    
   23.000004      0.93500996       30.281139    
   23.000004      0.94000995       26.707027    
   23.000004      0.94500995       23.200077    
   23.000004      0.95000994       19.760319    
   23.000004      0.95500994       16.387775    
   23.000004      0.96000993       13.082439    
   23.000004      0.96500993       9.8442802    
   23.000004      0.97000992       6.6733360    
   23.000004      0.97500992       3.5695686    
   23.000004      0.98000991      0.53300095    
  
   23.100004      0.90000999       55.380440    
   23.100004      0.90500998       51.395241    
   23.100004      0.91000998       47.477562    
   23.100004      0.91500998       43.627396    
   23.100004      0.92000997       39.844742    
   23.100004      0.92500997       36.129639    
   23.100004      0.93000996       32.482056    
   23.100004      0.93500996       28.901962    
   23.100004      0.94000995       25.389404    
   23.100004      0.94500995       21.944397    
   23.100004      0.95000994       18.566895    
   23.100004      0.95500994       15.256912    
   23.100004      0.96000993       12.014442    
   23.100004      0.96500993       8.8394966    
   23.100004      0.97000992       5.7320900    
   23.100004      0.97500992       2.6922150    
   23.100004      0.98000991     -0.28017426    
  
   23.200005      0.90000999       53.688354    
   23.200005      0.90500998       49.762199    
   23.200005      0.91000998       45.903893    
   23.200005      0.91500998       42.113419    
   23.200005      0.92000997       38.390800    
   23.200005      0.92500997       34.736008    
   23.200005      0.93000996       31.149063    
   23.200005      0.93500996       27.629974    
   23.200005      0.94000995       24.178711    
   23.200005      0.94500995       20.795303    
   23.200005      0.95000994       17.479733    
   23.200005      0.95500994       14.232002    
   23.200005      0.96000993       11.052120    
   23.200005      0.96500993       7.9400864    
   23.200005      0.97000992       4.8958893    
   23.200005      0.97500992       1.9195251    
   23.200005      0.98000991     -0.98899841    
  
   23.300005      0.90000999       52.097134    
   23.300005      0.90500998       48.229755    
   23.300005      0.91000998       44.430546    
   23.300005      0.91500998       40.699467    
   23.300005      0.92000997       37.036572    
   23.300005      0.92500997       33.441830    
   23.300005      0.93000996       29.915241    
   23.300005      0.93500996       26.456821    
   23.300005      0.94000995       23.066540    
   23.300005      0.94500995       19.744419    
   23.300005      0.95000994       16.490463    
   23.300005      0.95500994       13.304653    
   23.300005      0.96000993       10.187000    
   23.300005      0.96500993       7.1375237    
   23.300005      0.97000992       4.1561890    
   23.300005      0.97500992       1.2430153    
   23.300005      0.98000991      -1.6020088    
  
   23.400005      0.90000999       50.599983    
   23.400005      0.90500998       46.791107    
   23.400005      0.91000998       43.050682    
   23.400005      0.91500998       39.378723    
   23.400005      0.92000997       35.775246    
   23.400005      0.92500997       32.240219    
   23.400005      0.93000996       28.773666    
   23.400005      0.93500996       25.375565    
   23.400005      0.94000995       22.045952    
   23.400005      0.94500995       18.784805    
   23.400005      0.95000994       15.592106    
   23.400005      0.95500994       12.467888    
   23.400005      0.96000993       9.4121170    
   23.400005      0.96500993       6.4248352    
   23.400005      0.97000992       3.5060196    
   23.400005      0.97500992      0.65565491    
   23.400005      0.98000991      -2.1262283    
  
   23.500006      0.90000999       49.191185    
   23.500006      0.90500998       45.440468    
   23.500006      0.91000998       41.758553    
   23.500006      0.91500998       38.145378    
   23.500006      0.92000997       34.600990    
   23.500006      0.92500997       31.125359    
   23.500006      0.93000996       27.718498    
   23.500006      0.93500996       24.380421    
   23.500006      0.94000995       21.111115    
   23.500006      0.94500995       17.910576    
   23.500006      0.95000994       14.778801    
   23.500006      0.95500994       11.715805    
   23.500006      0.96000993       8.7215614    
   23.500006      0.96500993       5.7960968    
   23.500006      0.97000992       2.9394188    
   23.500006      0.97500992      0.15149689    
   23.500006      0.98000991      -2.5676613    
  
   23.600006      0.90000999       47.865810    
   23.600006      0.90500998       44.172981    
   23.600006      0.91000998       40.549213    
   23.600006      0.91500998       36.994499    
   23.600006      0.92000997       33.508850    
   23.600006      0.92500997       30.092293    
   23.600006      0.93000996       26.744812    
   23.600006      0.93500996       23.466377    
   23.600006      0.94000995       20.257019    
   23.600006      0.94500995       17.116726    
   23.600006      0.95000994       14.045506    
   23.600006      0.95500994       11.043350    
   23.600006      0.96000993       8.1102600    
   23.600006      0.96500993       5.2462425    
   23.600006      0.97000992       2.4512787    
   23.600006      0.97500992     -0.27459335    
   23.600006      0.98000991      -2.9314041    
  
   23.700006      0.90000999       46.619591    
   23.700006      0.90500998       42.984249    
   23.700006      0.91000998       39.418312    
   23.700006      0.91500998       35.921730    
   23.700006      0.92000997       32.494511    
   23.700006      0.92500997       29.136650    
   23.700006      0.93000996       25.848148    
   23.700006      0.93500996       22.629005    
   23.700006      0.94000995       19.479225    
   23.700006      0.94500995       16.398811    
   23.700006      0.95000994       13.387745    
   23.700006      0.95500994       10.446049    
   23.700006      0.96000993       7.5737038    
   23.700006      0.96500993       4.7707214    
   23.700006      0.97000992       2.0371170    
   23.700006      0.97500992     -0.62712860    
   23.700006      0.98000991      -3.2220345    
  
   23.800007      0.90000999       45.448677    
   23.800007      0.90500998       41.870556    
   23.800007      0.91000998       38.362064    
   23.800007      0.91500998       34.923233    
   23.800007      0.92000997       31.554058    
   23.800007      0.92500997       28.254509    
   23.800007      0.93000996       25.024628    
   23.800007      0.93500996       21.864391    
   23.800007      0.94000995       18.773796    
   23.800007      0.94500995       15.752865    
   23.800007      0.95000994       12.801548    
   23.800007      0.95500994       9.9199104    
   23.800007      0.96000993       7.1078987    
   23.800007      0.96500993       4.3655510    
   23.800007      0.97000992       1.6928520    
   23.800007      0.97500992     -0.91021347    
   23.800007      0.98000991      -3.4436302    
  
   23.900007      0.90000999       44.349632    
   23.900007      0.90500998       40.828331    
   23.900007      0.91000998       37.376938    
   23.900007      0.91500998       33.995491    
   23.900007      0.92000997       30.683969    
   23.900007      0.92500997       27.442373    
   23.900007      0.93000996       24.270716    
   23.900007      0.93500996       21.168978    
   23.900007      0.94000995       18.137171    
   23.900007      0.94500995       15.175291    
   23.900007      0.95000994       12.283335    
   23.900007      0.95500994       9.4613171    
   23.900007      0.96000993       6.7092228    
   23.900007      0.96500993       4.0270557    
   23.900007      0.97000992       1.4148121    
   23.900007      0.97500992      -1.1274929    
   23.900007      0.98000991      -3.5998669    
  
   24.000008      0.90000999       43.319294    
   24.000008      0.90500998       39.854427    
   24.000008      0.91000998       36.459766    
   24.000008      0.91500998       33.135300    
   24.000008      0.92000997       29.881039    
   24.000008      0.92500997       26.696980    
   24.000008      0.93000996       23.583134    
   24.000008      0.93500996       20.539490    
   24.000008      0.94000995       17.566048    
   24.000008      0.94500995       14.662800    
   24.000008      0.95000994       11.829765    
   24.000008      0.95500994       9.0669327    
   24.000008      0.96000993       6.3742943    
   24.000008      0.96500993       3.7518730    
   24.000008      0.97000992       1.1996460    
   24.000008      0.97500992      -1.2823715    
   24.000008      0.98000991      -3.6941872    
  
   24.100008      0.90000999       42.354786    
   24.100008      0.90500998       38.945957    
   24.100008      0.91000998       35.607609    
   24.100008      0.91500998       32.339718    
   24.100008      0.92000997       29.142315    
   24.100008      0.92500997       26.015377    
   24.100008      0.93000996       22.958912    
   24.100008      0.93500996       19.972919    
   24.100008      0.94000995       17.057400    
   24.100008      0.94500995       14.212349    
   24.100008      0.95000994       11.437771    
   24.100008      0.95500994       8.7336731    
   24.100008      0.96000993       6.1000443    
   24.100008      0.96500993       3.5368805    
   24.100008      0.97000992       1.0442009    
   24.100008      0.97500992      -1.3780079    
   24.100008      0.98000991      -3.7297516    
  
   24.200008      0.90000999       41.453350    
   24.200008      0.90500998       38.100151    
   24.200008      0.91000998       34.817703    
   24.200008      0.91500998       31.605957    
   24.200008      0.92000997       28.464977    
   24.200008      0.92500997       25.394718    
   24.200008      0.93000996       22.395199    
   24.200008      0.93500996       19.466431    
   24.200008      0.94000995       16.608372    
   24.200008      0.94500995       13.821056    
   24.200008      0.95000994       11.104477    
   24.200008      0.95500994       8.4586411    
   24.200008      0.96000993       5.8835335    
   24.200008      0.96500993       3.3791695    
   24.200008      0.97000992      0.94552994    
   24.200008      0.97500992      -1.4173756    
   24.200008      0.98000991      -3.7095356    
  
   24.300009      0.90000999       40.612434    
   24.300009      0.90500998       37.314445    
   24.300009      0.91000998       34.087448    
   24.300009      0.91500998       30.931437    
   24.300009      0.92000997       27.846426    
   24.300009      0.92500997       24.832399    
   24.300009      0.93000996       21.889372    
   24.300009      0.93500996       19.017340    
   24.300009      0.94000995       16.216288    
   24.300009      0.94500995       13.486242    
   24.300009      0.95000994       10.827169    
   24.300009      0.95500994       8.2391071    
   24.300009      0.96000993       5.7220440    
   24.300009      0.96500993       3.2759552    
   24.300009      0.97000992      0.90085793    
   24.300009      0.97500992      -1.4032269    
   24.300009      0.98000991      -3.6363411    
  
   24.400009      0.90000999       39.829605    
   24.400009      0.90500998       36.586380    
   24.400009      0.91000998       33.414398    
   24.400009      0.91500998       30.313662    
   24.400009      0.92000997       27.284155    
   24.400009      0.92500997       24.325911    
   24.400009      0.93000996       21.438894    
   24.400009      0.93500996       18.623117    
   24.400009      0.94000995       15.878595    
   24.400009      0.94500995       13.205320    
   24.400009      0.95000994       10.603262    
   24.400009      0.95500994       8.0724735    
   24.400009      0.96000993       5.6129169    
   24.400009      0.96500993       3.2246075    
   24.400009      0.97000992      0.90753746    
   24.400009      0.97500992      -1.3382816    
   24.400009      0.98000991      -3.5128689    
  
   24.500010      0.90000999       39.102615    
   24.500010      0.90500998       35.913681    
   24.500010      0.91000998       32.796249    
   24.500010      0.91500998       29.750299    
   24.500010      0.92000997       26.775835    
   24.500010      0.92500997       23.872869    
   24.500010      0.93000996       21.041376    
   24.500010      0.93500996       18.281382    
   24.500010      0.94000995       15.592863    
   24.500010      0.94500995       12.975836    
   24.500010      0.95000994       10.430300    
   24.500010      0.95500994       7.9562550    
   24.500010      0.96000993       5.5536880    
   24.500010      0.96500993       3.2226162    
   24.500010      0.97000992      0.96302223    
   24.500010      0.97500992      -1.2250729    
   24.500010      0.98000991      -3.3416920    
  
   24.600010      0.90000999       38.429199    
   24.600010      0.90500998       35.294109    
   24.600010      0.91000998       32.230728    
   24.600010      0.91500998       29.239090    
   24.600010      0.92000997       26.319172    
   24.600010      0.92500997       23.470982    
   24.600010      0.93000996       20.694508    
   24.600010      0.93500996       17.989765    
   24.600010      0.94000995       15.356747    
   24.600010      0.94500995       12.795452    
   24.600010      0.95000994       10.305882    
   24.600010      0.95500994       7.8880348    
   24.600010      0.96000993       5.5419159    
   24.600010      0.96500993       3.2675247    
   24.600010      0.97000992       1.0648537    
   24.600010      0.97500992      -1.0660934    
   24.600010      0.98000991      -3.1253147    
  
   24.700010      0.90000999       37.807228    
   24.700010      0.90500998       34.725479    
   24.700010      0.91000998       31.715679    
   24.700010      0.91500998       28.777847    
   24.700010      0.92000997       25.911957    
   24.700010      0.92500997       23.118027    
   24.700010      0.93000996       20.396049    
   24.700010      0.93500996       17.746040    
   24.700010      0.94000995       15.167976    
   24.700010      0.94500995       12.661877    
   24.700010      0.95000994       10.227726    
   24.700010      0.95500994       7.8655357    
   24.700010      0.96000993       5.5753021    
   24.700010      0.96500993       3.3570213    
   24.700010      0.97000992       1.2106972    
   24.700010      0.97500992     -0.86366463    
   24.700010      0.98000991      -2.8660812    
  
   24.800011      0.90000999       37.234657    
   24.800011      0.90500998       34.205746    
   24.800011      0.91000998       31.249001    
   24.800011      0.91500998       28.364449    
   24.800011      0.92000997       25.552067    
   24.800011      0.92500997       22.811871    
   24.800011      0.93000996       20.143860    
   24.800011      0.93500996       17.548019    
   24.800011      0.94000995       15.024368    
   24.800011      0.94500995       12.572899    
   24.800011      0.95000994       10.193598    
   24.800011      0.95500994       7.8864861    
   24.800011      0.96000993       5.6515579    
   24.800011      0.96500993       3.4888000    
   24.800011      0.97000992       1.3982296    
   24.800011      0.97500992     -0.62016106    
   24.800011      0.98000991      -2.5663719    
  
   24.900011      0.90000999       36.709518    
   24.900011      0.90500998       33.732910    
   24.900011      0.91000998       30.828693    
   24.900011      0.91500998       27.996880    
   24.900011      0.92000997       25.237473    
   24.900011      0.92500997       22.550453    
   24.900011      0.93000996       19.935829    
   24.900011      0.93500996       17.393612    
   24.900011      0.94000995       14.923790    
   24.900011      0.94500995       12.526365    
   24.900011      0.95000994       10.201336    
   24.900011      0.95500994       7.9487076    
   24.900011      0.96000993       5.7684860    
   24.900011      0.96500993       3.6606522    
   24.900011      0.97000992       1.6252232    
   24.900011      0.97500992     -0.33780861    
   24.900011      0.98000991      -2.2284431    
  
   25.000011      0.90000999       36.229828    
   25.000011      0.90500998       33.304993    
   25.000011      0.91000998       30.452755    
   25.000011      0.91500998       27.673138    
   25.000011      0.92000997       24.966122    
   25.000011      0.92500997       22.331715    
   25.000011      0.93000996       19.769920    
   25.000011      0.93500996       17.280735    
   25.000011      0.94000995       14.864162    
   25.000011      0.94500995       12.520195    
   25.000011      0.95000994       10.248837    
   25.000011      0.95500994       8.0500832    
   25.000011      0.96000993       5.9239464    
   25.000011      0.96500993       3.8704147    
   25.000011      0.97000992       1.8894958    
   25.000011      0.97500992     -1.88121796E-02
   25.000011      0.98000991      -1.8545189    
  
   25.100012      0.90000999       35.793724    
   25.100012      0.90500998       32.920097    
   25.100012      0.91000998       30.119270    
   25.100012      0.91500998       27.391266    
   25.100012      0.92000997       24.736076    
   25.100012      0.92500997       22.153694    
   25.100012      0.93000996       19.644127    
   25.100012      0.93500996       17.207386    
   25.100012      0.94000995       14.843445    
   25.100012      0.94500995       12.552319    
   25.100012      0.95000994       10.334003    
   25.100012      0.95500994       8.1885033    
   25.100012      0.96000993       6.1158257    
   25.100012      0.96500993       4.1159458    
   25.100012      0.97000992       2.1888866    
   25.100012      0.97500992      0.33464050    
   25.100012      0.98000991      -1.4467945    
  
   25.200012      0.90000999       35.399319    
   25.200012      0.90500998       32.576321    
   25.200012      0.91000998       29.826328    
   25.200012      0.91500998       27.149345    
   25.200012      0.92000997       24.545383    
   25.200012      0.92500997       22.014420    
   25.200012      0.93000996       19.556477    
   25.200012      0.93500996       17.171534    
   25.200012      0.94000995       14.859596    
   25.200012      0.94500995       12.620682    
   25.200012      0.95000994       10.454773    
   25.200012      0.95500994       8.3618641    
   25.200012      0.96000993       6.3419724    
   25.200012      0.96500993       4.3950901    
   25.200012      0.97000992       2.5212212    
   25.200012      0.97500992      0.72035980    
   25.200012      0.98000991      -1.0074959    
  
   25.300013      0.90000999       35.044811    
   25.300013      0.90500998       32.271847    
   25.300013      0.91000998       29.572090    
   25.300013      0.91500998       26.945522    
   25.300013      0.92000997       24.392170    
   25.300013      0.92500997       21.912006    
   25.300013      0.93000996       19.505039    
   25.300013      0.93500996       17.171280    
   25.300013      0.94000995       14.910717    
   25.300013      0.94500995       12.723362    
   25.300013      0.95000994       10.609192    
   25.300013      0.95500994       8.5682240    
   25.300013      0.96000993       6.6004562    
   25.300013      0.96500993       4.7058926    
   25.300013      0.97000992       2.8845272    
   25.300013      0.97500992       1.1363564    
   25.300013      0.98000991     -0.53860855    
  
   25.400013      0.90000999       34.728386    
   25.400013      0.90500998       32.004848    
   25.400013      0.91000998       29.354698    
   25.400013      0.91500998       26.777931    
   25.400013      0.92000997       24.274544    
   25.400013      0.92500997       21.844532    
   25.400013      0.93000996       19.487907    
   25.400013      0.93500996       17.204657    
   25.400013      0.94000995       14.994795    
   25.400013      0.94500995       12.858318    
   25.400013      0.95000994       10.795214    
   25.400013      0.95500994       8.8054962    
   25.400013      0.96000993       6.8891563    
   25.400013      0.96500993       5.0462036    
   25.400013      0.97000992       3.2766342    
   25.400013      0.97500992       1.5804367    
   25.400013      0.98000991     -4.23717499E-02
  
   25.500013      0.90000999       34.448296    
   25.500013      0.90500998       31.773565    
   25.500013      0.91000998       29.172377    
   25.500013      0.91500998       26.644747    
   25.500013      0.92000997       24.190680    
   25.500013      0.92500997       21.810163    
   25.500013      0.93000996       19.503202    
   25.500013      0.93500996       17.269800    
   25.500013      0.94000995       15.109953    
   25.500013      0.94500995       13.023668    
   25.500013      0.95000994       11.010929    
   25.500013      0.95500994       9.0717525    
   25.500013      0.96000993       7.2061329    
   25.500013      0.96500993       5.4140644    
   25.500013      0.97000992       3.6955585    
   25.500013      0.97500992       2.0506058    
   25.500013      0.98000991      0.47921181    
  
   25.600014      0.90000999       34.202789    
   25.600014      0.90500998       31.576193    
   25.600014      0.91000998       29.023314    
   25.600014      0.91500998       26.544165    
   25.600014      0.92000997       24.138739    
   25.600014      0.92500997       21.807030    
   25.600014      0.93000996       19.549047    
   25.600014      0.93500996       17.364794    
   25.600014      0.94000995       15.254248    
   25.600014      0.94500995       13.217440    
   25.600014      0.95000994       11.254354    
   25.600014      0.95500994       9.3649864    
   25.600014      0.96000993       7.5493507    
   25.600014      0.96500993       5.8074245    
   25.600014      0.97000992       4.1392326    
   25.600014      0.97500992       2.5447655    
   25.600014      0.98000991       1.0240116    
  
   25.700014      0.90000999       33.990135    
   25.700014      0.90500998       31.411007    
   25.700014      0.91000998       28.905752    
   25.700014      0.91500998       26.474386    
   25.700014      0.92000997       24.116913    
   25.700014      0.92500997       21.833303    
   25.700014      0.93000996       19.623590    
   25.700014      0.93500996       17.487755    
   25.700014      0.94000995       15.425804    
   25.700014      0.94500995       13.437733    
   25.700014      0.95000994       11.523546    
   25.700014      0.95500994       9.6832428    
   25.700014      0.96000993       7.9168282    
   25.700014      0.96500993       6.2242889    
   25.700014      0.97000992       4.6056347    
   25.700014      0.97500992       3.0608616    
   25.700014      0.98000991       1.5899734    
  
   25.800014      0.90000999       33.808609    
   25.800014      0.90500998       31.276262    
   25.800014      0.91000998       28.817942    
   25.800014      0.91500998       26.433651    
   25.800014      0.92000997       24.123402    
   25.800014      0.92500997       21.887178    
   25.800014      0.93000996       19.724997    
   25.800014      0.93500996       17.636847    
   25.800014      0.94000995       15.622730    
   25.800014      0.94500995       13.682652    
   25.800014      0.95000994       11.816605    
   25.800014      0.95500994       10.024590    
   25.800014      0.96000993       8.3066120    
   25.800014      0.96500993       6.6626644    
   25.800014      0.97000992       5.0927544    
   25.800014      0.97500992       3.5968800    
   25.800014      0.98000991       2.1750393    
  
   25.900015      0.90000999       33.656532    
   25.900015      0.90500998       31.170240    
   25.900015      0.91000998       28.758123    
   25.900015      0.91500998       26.420179    
   25.900015      0.92000997       24.156414    
   25.900015      0.92500997       21.966835    
   25.900015      0.93000996       19.851425    
   25.900015      0.93500996       17.810198    
   25.900015      0.94000995       15.843145    
   25.900015      0.94500995       13.950268    
   25.900015      0.95000994       12.131573    
   25.900015      0.95500994       10.387054    
   25.900015      0.96000993       8.7167110    
   25.900015      0.96500993       7.1205521    
   25.900015      0.97000992       5.5985603    
   25.900015      0.97500992       4.1507568    
   25.900015      0.98000991       2.7771225    
  
   26.000015      0.90000999       33.532181    
   26.000015      0.90500998       31.091209    
   26.000015      0.91000998       28.724546    
   26.000015      0.91500998       26.432196    
   26.000015      0.92000997       24.214167    
   26.000015      0.92500997       22.070444    
   26.000015      0.93000996       20.001034    
   26.000015      0.93500996       18.005939    
   26.000015      0.94000995       16.085152    
   26.000015      0.94500995       14.238686    
   26.000015      0.95000994       12.466520    
   26.000015      0.95500994       10.768677    
   26.000015      0.96000993       9.1451473    
   26.000015      0.96500993       7.5959206    
   26.000015      0.97000992       6.1210175    
   26.000015      0.97500992       4.7204208    
   26.000015      0.98000991       3.3941402    
  
   26.100016      0.90000999       33.433872    
   26.100016      0.90500998       31.037468    
   26.100016      0.91000998       28.715490    
   26.100016      0.91500998       26.467955    
   26.100016      0.92000997       24.294867    
   26.100016      0.92500997       22.196209    
   26.100016      0.93000996       20.171991    
   26.100016      0.93500996       18.222216    
   26.100016      0.94000995       16.346878    
   26.100016      0.94500995       14.545982    
   26.100016      0.95000994       12.819521    
   26.100016      0.95500994       11.167505    
   26.100016      0.96000993       9.5899277    
   26.100016      0.96500993       8.0867834    
   26.100016      0.97000992       6.6580830    
   26.100016      0.97500992       5.3038235    
   26.100016      0.98000991       4.0240021    
  
   26.200016      0.90000999       33.359928    
   26.200016      0.90500998       31.007290    
   26.200016      0.91000998       28.729204    
   26.200016      0.91500998       26.525681    
   26.200016      0.92000997       24.396723    
   26.200016      0.92500997       22.342312    
   26.200016      0.93000996       20.362461    
   26.200016      0.93500996       18.457170    
   26.200016      0.94000995       16.626434    
   26.200016      0.94500995       14.870255    
   26.200016      0.95000994       13.188633    
   26.200016      0.95500994       11.581572    
   26.200016      0.96000993       10.049068    
   26.200016      0.96500993       8.5911169    
   26.200016      0.97000992       7.2077293    
   26.200016      0.97500992       5.8988991    
   26.200016      0.98000991       4.6646194    
  
   26.300016      0.90000999       33.308632    
   26.300016      0.90500998       30.998955    
   26.300016      0.91000998       28.763947    
   26.300016      0.91500998       26.603607    
   26.300016      0.92000997       24.517933    
   26.300016      0.92500997       22.506920    
   26.300016      0.93000996       20.570581    
   26.300016      0.93500996       18.708908    
   26.300016      0.94000995       16.921896    
   26.300016      0.94500995       15.209555    
   26.300016      0.95000994       13.571880    
   26.300016      0.95500994       12.008870    
   26.300016      0.96000993       10.520534    
   26.300016      0.96500993       9.1068535    
   26.300016      0.97000992       7.7678452    
   26.300016      0.97500992       6.5035057    
   26.300016      0.98000991       5.3138332    
  
   26.400017      0.90000999       33.278297    
   26.400017      0.90500998       31.010742    
   26.400017      0.91000998       28.817951    
   26.400017      0.91500998       26.699934    
   26.400017      0.92000997       24.656681    
   26.400017      0.92500997       22.688196    
   26.400017      0.93000996       20.794477    
   26.400017      0.93500996       18.975525    
   26.400017      0.94000995       17.231335    
   26.400017      0.94500995       15.561920    
   26.400017      0.95000994       13.967272    
   26.400017      0.95500994       12.447386    
   26.400017      0.96000993       11.002269    
   26.400017      0.96500993       9.6319189    
   26.400017      0.97000992       8.3363361    
   26.400017      0.97500992       7.1155186    
   26.400017      0.98000991       5.9694729    
  
   26.500017      0.90000999       33.267197    
   26.500017      0.90500998       31.040897    
   26.500017      0.91000998       28.889450    
   26.500017      0.91500998       26.812866    
   26.500017      0.92000997       24.811136    
   26.500017      0.92500997       22.884268    
   26.500017      0.93000996       21.032253    
   26.500017      0.93500996       19.255100    
   26.500017      0.94000995       17.552803    
   26.500017      0.94500995       15.925365    
   26.500017      0.95000994       14.372784    
   26.500017      0.95500994       12.895061    
   26.500017      0.96000993       11.492197    
   26.500017      0.96500993       10.164188    
   26.500017      0.97000992       8.9110432    
   26.500017      0.97500992       7.7327509    
   26.500017      0.98000991       6.6293182    
  
   26.600018      0.90000999       33.273621    
   26.600018      0.90500998       31.087671    
   26.600018      0.91000998       28.976660    
   26.600018      0.91500998       26.940588    
   26.600018      0.92000997       24.979456    
   26.600018      0.92500997       23.093264    
   26.600018      0.93000996       21.282009    
   26.600018      0.93500996       19.545696    
   26.600018      0.94000995       17.884321    
   26.600018      0.94500995       16.297890    
   26.600018      0.95000994       14.786390    
   26.600018      0.95500994       13.349836    
   26.600018      0.96000993       11.988224    
   26.600018      0.96500993       10.701542    
   26.600018      0.97000992       9.4898071    
   26.600018      0.97500992       8.3530102    
   26.600018      0.98000991       7.2911520    
  
   26.700018      0.90000999       33.295788    
   26.700018      0.90500998       31.149248    
   26.700018      0.91000998       29.077724    
   26.700018      0.91500998       27.081215    
   26.700018      0.92000997       25.159712    
   26.700018      0.92500997       23.313223    
   26.700018      0.93000996       21.541746    
   26.700018      0.93500996       19.845278    
   26.700018      0.94000995       18.223820    
   26.700018      0.94500995       16.677376    
   26.700018      0.95000994       15.205939    
   26.700018      0.95500994       13.809516    
   26.700018      0.96000993       12.488103    
   26.700018      0.96500993       11.241702    
   26.700018      0.97000992       10.070313    
   26.700018      0.97500992       8.9739361    
   26.700018      0.98000991       7.9525671    
  
   26.800018      0.90000999       33.331913    
   26.800018      0.90500998       31.223831    
   26.800018      0.91000998       29.190811    
   26.800018      0.91500998       27.232864    
   26.800018      0.92000997       25.349993    
   26.800018      0.92500997       23.542192    
   26.800018      0.93000996       21.809465    
   26.800018      0.93500996       20.151814    
   26.800018      0.94000995       18.569231    
   26.800018      0.94500995       17.061720    
   26.800018      0.95000994       15.629283    
   26.800018      0.95500994       14.271917    
   26.800018      0.96000993       12.989629    
   26.800018      0.96500993       11.782410    
   26.800018      0.97000992       10.650266    
   26.800018      0.97500992       9.5931921    
   26.800018      0.98000991       8.6111908    
  
   26.900019      0.90000999       33.380180    
   26.900019      0.90500998       31.309521    
   26.900019      0.91000998       29.313984    
   26.900019      0.91500998       27.393574    
   26.900019      0.92000997       25.548288    
   26.900019      0.92500997       23.778126    
   26.900019      0.93000996       22.083082    
   26.900019      0.93500996       20.463169    
   26.900019      0.94000995       18.918373    
   26.900019      0.94500995       17.448706    
   26.900019      0.95000994       16.054159    
   26.900019      0.95500994       14.734737    
   26.900019      0.96000993       13.490439    
   26.900019      0.96500993       12.321265    
   26.900019      0.97000992       11.227216    
   26.900019      0.97500992       10.208287    
   26.900019      0.98000991       9.2644825    
  
   27.000019      0.90000999       33.438667    
   27.000019      0.90500998       31.404383    
   27.000019      0.91000998       29.445255    
   27.000019      0.91500998       27.561302    
   27.000019      0.92000997       25.752506    
   27.000019      0.92500997       24.018875    
   27.000019      0.93000996       22.360409    
   27.000019      0.93500996       20.777105    
   27.000019      0.94000995       19.268965    
   27.000019      0.94500995       17.835991    
   27.000019      0.95000994       16.478176    
   27.000019      0.95500994       15.195529    
   27.000019      0.96000993       13.988042    
   27.000019      0.96500993       12.855721    
   27.000019      0.97000992       11.798567    
   27.000019      0.97500992       10.816574    
   27.000019      0.98000991       9.9097424    
  
   27.100019      0.90000999       33.505463    
   27.100019      0.90500998       31.506445    
   27.100019      0.91000998       29.582619    
   27.100019      0.91500998       27.733982    
   27.100019      0.92000997       25.960539    
   27.100019      0.92500997       24.262291    
   27.100019      0.93000996       22.639235    
   27.100019      0.93500996       21.091372    
   27.100019      0.94000995       19.618702    
   27.100019      0.94500995       18.221220    
   27.100019      0.95000994       16.898933    
   27.100019      0.95500994       15.651840    
   27.100019      0.96000993       14.479939    
   27.100019      0.96500993       13.383228    
   27.100019      0.97000992       12.361715    
   27.100019      0.97500992       11.415391    
   27.100019      0.98000991       10.544260    
  
   27.200020      0.90000999       33.578465    
   27.200020      0.90500998       31.613544    
   27.200020      0.91000998       29.723827    
   27.200020      0.91500998       27.909325    
   27.200020      0.92000997       26.170033    
   27.200020      0.92500997       24.505945    
   27.200020      0.93000996       22.917068    
   27.200020      0.93500996       21.403404    
   27.200020      0.94000995       19.964947    
   27.200020      0.94500995       18.601700    
   27.200020      0.95000994       17.313665    
   27.200020      0.95500994       16.100838    
   27.200020      0.96000993       14.963219    
   27.200020      0.96500993       13.900808    
   27.200020      0.97000992       12.913610    
   27.200020      0.97500992       12.001621    
   27.200020      0.98000991       11.164841    
  
   27.300020      0.90000999       33.655525    
   27.300020      0.90500998       31.723467    
   27.300020      0.91000998       29.866625    
   27.300020      0.91500998       28.084993    
   27.300020      0.92000997       26.378580    
   27.300020      0.92500997       24.747375    
   27.300020      0.93000996       23.191385    
   27.300020      0.93500996       21.710609    
   27.300020      0.94000995       20.305050    
   27.300020      0.94500995       18.974705    
   27.300020      0.95000994       17.719570    
   27.300020      0.95500994       16.539654    
   27.300020      0.96000993       15.434948    
   27.300020      0.96500993       14.405457    
   27.300020      0.97000992       13.451181    
   27.300020      0.97500992       12.572119    
   27.300020      0.98000991       11.768270    
  
   27.400021      0.90000999       33.734329    
   27.400021      0.90500998       31.833820    
   27.400021      0.91000998       30.008524    
   27.400021      0.91500998       28.258430    
   27.400021      0.92000997       26.583544    
   27.400021      0.92500997       24.983860    
   27.400021      0.93000996       23.459385    
   27.400021      0.93500996       22.010113    
   27.400021      0.94000995       20.636044    
   27.400021      0.94500995       19.337185    
   27.400021      0.95000994       18.113529    
   27.400021      0.95500994       16.965076    
   27.400021      0.96000993       15.891831    
   27.400021      0.96500993       14.893790    
   27.400021      0.97000992       13.970956    
   27.400021      0.97500992       13.123326    
   27.400021      0.98000991       12.350902    
  
   27.500021      0.90000999       33.812244    
   27.500021      0.90500998       31.941883    
   27.500021      0.91000998       30.146709    
   27.500021      0.91500998       28.426716    
   27.500021      0.92000997       26.781906    
   27.500021      0.92500997       25.212273    
   27.500021      0.93000996       23.717831    
   27.500021      0.93500996       22.298567    
   27.500021      0.94000995       20.954485    
   27.500021      0.94500995       19.685585    
   27.500021      0.95000994       18.491867    
   27.500021      0.95500994       17.373333    
   27.500021      0.96000993       16.329981    
   27.500021      0.96500993       15.361811    
   27.500021      0.97000992       14.468826    
   27.500021      0.97500992       13.651018    
   27.500021      0.98000991       12.908398    
  
   27.600021      0.90000999       33.886276    
   27.600021      0.90500998       32.044525    
   27.600021      0.91000998       30.277916    
   27.600021      0.91500998       28.586451    
   27.600021      0.92000997       26.970135    
   27.600021      0.92500997       25.428959    
   27.600021      0.93000996       23.962927    
   27.600021      0.93500996       22.572041    
   27.600021      0.94000995       21.256298    
   27.600021      0.94500995       20.015697    
   27.600021      0.95000994       18.850245    
   27.600021      0.95500994       17.759933    
   27.600021      0.96000993       16.744766    
   27.600021      0.96500993       15.804745    
   27.600021      0.97000992       14.939867    
   27.600021      0.97500992       14.150131    
   27.600021      0.98000991       13.435541    
  
   27.700022      0.90000999       33.952938    
   27.700022      0.90500998       32.138088    
   27.700022      0.91000998       30.398335    
   27.700022      0.91500998       28.733665    
   27.700022      0.92000997       27.144085    
   27.700022      0.92500997       25.629597    
   27.700022      0.93000996       24.190193    
   27.700022      0.93500996       22.825882    
   27.700022      0.94000995       21.536655    
   27.700022      0.94500995       20.322521    
   27.700022      0.95000994       19.183474    
   27.700022      0.95500994       18.119516    
   27.700022      0.96000993       17.130650    
   27.700022      0.96500993       16.216869    
   27.700022      0.97000992       15.378177    
   27.700022      0.97500992       14.614574    
   27.700022      0.98000991       13.926061    
  
   27.800022      0.90000999       34.007736    
   27.800022      0.90500998       32.217854    
   27.800022      0.91000998       30.502991    
   27.800022      0.91500998       28.863140    
   27.800022      0.92000997       27.298302    
   27.800022      0.92500997       25.808479    
   27.800022      0.93000996       24.393673    
   27.800022      0.93500996       23.053877    
   27.800022      0.94000995       21.789097    
   27.800022      0.94500995       20.599331    
   27.800022      0.95000994       19.484581    
   27.800022      0.95500994       18.444843    
   27.800022      0.96000993       17.480118    
   27.800022      0.96500993       16.590408    
   27.800022      0.97000992       15.775715    
   27.800022      0.97500992       15.036034    
   27.800022      0.98000991       14.371366    
  
   27.900023      0.90000999       34.043591    
   27.900023      0.90500998       32.276302    
   27.900023      0.91000998       30.583927    
   27.900023      0.91500998       28.966471    
   27.900023      0.92000997       27.423929    
   27.900023      0.92500997       25.956299    
   27.900023      0.93000996       24.563591    
   27.900023      0.93500996       23.245796    
   27.900023      0.94000995       22.002914    
   27.900023      0.94500995       20.834953    
   27.900023      0.95000994       19.741903    
   27.900023      0.95500994       18.723770    
   27.900023      0.96000993       17.780554    
   27.900023      0.96500993       16.912254    
   27.900023      0.97000992       16.118868    
   27.900023      0.97500992       15.400398    
   27.900023      0.98000991       14.756845    
  
   28.000023      0.90000999       34.044193    
   28.000023      0.90500998       32.295952    
   28.000023      0.91000998       30.622496    
   28.000023      0.91500998       29.023819    
   28.000023      0.92000997       27.499924    
   28.000023      0.92500997       26.050812    
   28.000023      0.93000996       24.676479    
   28.000023      0.93500996       23.376930    
   28.000023      0.94000995       22.152164    
   28.000023      0.94500995       21.002176    
   28.000023      0.95000994       19.926971    
   28.000023      0.95500994       18.926548    
   28.000023      0.96000993       18.000908    
   28.000023      0.96500993       17.150045    
   28.000023      0.97000992       16.373968    
   28.000023      0.97500992       15.672671    
   28.000023      0.98000991       15.046157    
  
   28.100023      0.90000999       33.998322    
   28.100023      0.90500998       32.264904    
   28.100023      0.91000998       30.606089    
   28.100023      0.91500998       29.021881    
   28.100023      0.92000997       27.512280    
   28.100023      0.92500997       26.077278    
   28.100023      0.93000996       24.716885    
   28.100023      0.93500996       23.431095    
   28.100023      0.94000995       22.219912    
   28.100023      0.94500995       21.083334    
   28.100023      0.95000994       20.021358    
   28.100023      0.95500994       19.033989    
   28.100023      0.96000993       18.121225    
   28.100023      0.96500993       17.283066    
   28.100023      0.97000992       16.519512    
   28.100023      0.97500992       15.830564    
   28.100023      0.98000991       15.216221    
  
   28.200024      0.90000999       33.954941    
   28.200024      0.90500998       32.236176    
   28.200024      0.91000998       30.591839    
   28.200024      0.91500998       29.021931    
   28.200024      0.92000997       27.526447    
   28.200024      0.92500997       26.105394    
   28.200024      0.93000996       24.758768    
   28.200024      0.93500996       23.486570    
   28.200024      0.94000995       22.288797    
   28.200024      0.94500995       21.165455    
   28.200024      0.95000994       20.116539    
   28.200024      0.95500994       19.142048    
   28.200024      0.96000993       18.241987    
   28.200024      0.96500993       17.416355    
   28.200024      0.97000992       16.665150    
   28.200024      0.97500992       15.988371    
   28.200024      0.98000991       15.386021    
  
   28.300024      0.90000999       33.913921    
   28.300024      0.90500998       32.209644    
   28.300024      0.91000998       30.579617    
   28.300024      0.91500998       29.023834    
   28.300024      0.92000997       27.542307    
   28.300024      0.92500997       26.135027    
   28.300024      0.93000996       24.801996    
   28.300024      0.93500996       23.543217    
   28.300024      0.94000995       22.358685    
   28.300024      0.94500995       21.248402    
   28.300024      0.95000994       20.212370    
   28.300024      0.95500994       19.250587    
   28.300024      0.96000993       18.363054    
   28.300024      0.96500993       17.549770    
   28.300024      0.97000992       16.810736    
   28.300024      0.97500992       16.145950    
   28.300024      0.98000991       15.555417    
  
   28.400024      0.90000999       33.875118    
   28.400024      0.90500998       32.185158    
   28.400024      0.91000998       30.569271    
   28.400024      0.91500998       29.027452    
   28.400024      0.92000997       27.559708    
   28.400024      0.92500997       26.166031    
   28.400024      0.93000996       24.846424    
   28.400024      0.93500996       23.600889    
   28.400024      0.94000995       22.429424    
   28.400024      0.94500995       21.332031    
   28.400024      0.95000994       20.308708    
   28.400024      0.95500994       19.359455    
   28.400024      0.96000993       18.484274    
   28.400024      0.96500993       17.683161    
   28.400024      0.97000992       16.956123    
   28.400024      0.97500992       16.303152    
   28.400024      0.98000991       15.724255    
  
   28.500025      0.90000999       33.838406    
   28.500025      0.90500998       32.162598    
   28.500025      0.91000998       30.560677    
   28.500025      0.91500998       29.032650    
   28.500025      0.92000997       27.578514    
   28.500025      0.92500997       26.198269    
   28.500025      0.93000996       24.891914    
   28.500025      0.93500996       23.659452    
   28.500025      0.94000995       22.500879    
   28.500025      0.94500995       21.416199    
   28.500025      0.95000994       20.405411    
   28.500025      0.95500994       19.468512    
   28.500025      0.96000993       18.605503    
   28.500025      0.96500993       17.816387    
   28.500025      0.97000992       17.101166    
   28.500025      0.97500992       16.459829    
   28.500025      0.98000991       15.892387    
  
   28.600025      0.90000999       33.803642    
   28.600025      0.90500998       32.141815    
   28.600025      0.91000998       30.553694    
   28.600025      0.91500998       29.039288    
   28.600025      0.92000997       27.598589    
   28.600025      0.92500997       26.231604    
   28.600025      0.93000996       24.938328    
   28.600025      0.93500996       23.718763    
   28.600025      0.94000995       22.572906    
   28.600025      0.94500995       21.500765    
   28.600025      0.95000994       20.502331    
   28.600025      0.95500994       19.577610    
   28.600025      0.96000993       18.726601    
   28.600025      0.96500993       17.949299    
   28.600025      0.97000992       17.245708    
   28.600025      0.97500992       16.615829    
   28.600025      0.98000991       16.059662    
  
   28.700026      0.90000999       33.770706    
   28.700026      0.90500998       32.122681    
   28.700026      0.91000998       30.548189    
   28.700026      0.91500998       29.047230    
   28.700026      0.92000997       27.619797    
   28.700026      0.92500997       26.265892    
   28.700026      0.93000996       24.985523    
   28.700026      0.93500996       23.778679    
   28.700026      0.94000995       22.645367    
   28.700026      0.94500995       21.585583    
   28.700026      0.95000994       20.599329    
   28.700026      0.95500994       19.686605    
   28.700026      0.96000993       18.847410    
   28.700026      0.96500993       18.081747    
   28.700026      0.97000992       17.389610    
   28.700026      0.97500992       16.771006    
   28.700026      0.98000991       16.225929    
  
   28.800026      0.90000999       33.739445    
   28.800026      0.90500998       32.105061    
   28.800026      0.91000998       30.544025    
   28.800026      0.91500998       29.056335    
   28.800026      0.92000997       27.641994    
   28.800026      0.92500997       26.301003    
   28.800026      0.93000996       25.033358    
   28.800026      0.93500996       23.839062    
   28.800026      0.94000995       22.718111    
   28.800026      0.94500995       21.670509    
   28.800026      0.95000994       20.696255    
   28.800026      0.95500994       19.795349    
   28.800026      0.96000993       18.967791    
   28.800026      0.96500993       18.213579    
   28.800026      0.97000992       17.532717    
   28.800026      0.97500992       16.925201    
   28.800026      0.98000991       16.391035    
  
   28.900026      0.90000999       33.709740    
   28.900026      0.90500998       32.088821    
   28.900026      0.91000998       30.541065    
   28.900026      0.91500998       29.066475    
   28.900026      0.92000997       27.665049    
   28.900026      0.92500997       26.336790    
   28.900026      0.93000996       25.081694    
   28.900026      0.93500996       23.899765    
   28.900026      0.94000995       22.791000    
   28.900026      0.94500995       21.755402    
   28.900026      0.95000994       20.792967    
   28.900026      0.95500994       19.903696    
   28.900026      0.96000993       19.087593    
   28.900026      0.96500993       18.344654    
   28.900026      0.97000992       17.674881    
   28.900026      0.97500992       17.078272    
   28.900026      0.98000991       16.554827    
  
   29.000027      0.90000999       33.681458    
   29.000027      0.90500998       32.073830    
   29.000027      0.91000998       30.539177    
   29.000027      0.91500998       29.077509    
   29.000027      0.92000997       27.688824    
   29.000027      0.92500997       26.373119    
   29.000027      0.93000996       25.130396    
   29.000027      0.93500996       23.960655    
   29.000027      0.94000995       22.863895    
   29.000027      0.94500995       21.840117    
   29.000027      0.95000994       20.889320    
   29.000027      0.95500994       20.011505    
   29.000027      0.96000993       19.206673    
   29.000027      0.96500993       18.474819    
   29.000027      0.97000992       17.815950    
   29.000027      0.97500992       17.230062    
   29.000027      0.98000991       16.717155    
  
   29.100027      0.90000999       33.654457    
   29.100027      0.90500998       32.059944    
   29.100027      0.91000998       30.538221    
   29.100027      0.91500998       29.089298    
   29.100027      0.92000997       27.713173    
   29.100027      0.92500997       26.409843    
   29.100027      0.93000996       25.179314    
   29.100027      0.93500996       24.021582    
   29.100027      0.94000995       22.936644    
   29.100027      0.94500995       21.924505    
   29.100027      0.95000994       20.985163    
   29.100027      0.95500994       20.118618    
   29.100027      0.96000993       19.324871    
   29.100027      0.96500993       18.603922    
   29.100027      0.97000992       17.955770    
   29.100027      0.97500992       17.380415    
   29.100027      0.98000991       16.877857    
  
   29.200027      0.90000999       33.628613    
   29.200027      0.90500998       32.047035    
   29.200027      0.91000998       30.538063    
   29.200027      0.91500998       29.101706    
   29.200027      0.92000997       27.737961    
   29.200027      0.92500997       26.446829    
   29.200027      0.93000996       25.228310    
   29.200027      0.93500996       24.082401    
   29.200027      0.94000995       23.009106    
   29.200027      0.94500995       22.008419    
   29.200027      0.95000994       21.080349    
   29.200027      0.95500994       20.224890    
   29.200027      0.96000993       19.442041    
   29.200027      0.96500993       18.731806    
   29.200027      0.97000992       18.094185    
   29.200027      0.97500992       17.529173    
   29.200027      0.98000991       17.036774    
  
   29.300028      0.90000999       33.603783    
   29.300028      0.90500998       32.034962    
   29.300028      0.91000998       30.538563    
   29.300028      0.91500998       29.114595    
   29.300028      0.92000997       27.763052    
   29.300028      0.92500997       26.483932    
   29.300028      0.93000996       25.277239    
   29.300028      0.93500996       24.142975    
   29.300028      0.94000995       23.081135    
   29.300028      0.94500995       22.091721    
   29.300028      0.95000994       21.174732    
   29.300028      0.95500994       20.330172    
   29.300028      0.96000993       19.558035    
   29.300028      0.96500993       18.858326    
   29.300028      0.97000992       18.231043    
   29.300028      0.97500992       17.676186    
   29.300028      0.98000991       17.193754    
  
   29.400028      0.90000999       33.579842    
   29.400028      0.90500998       32.023594    
   29.400028      0.91000998       30.539589    
   29.400028      0.91500998       29.127823    
   29.400028      0.92000997       27.788296    
   29.400028      0.92500997       26.521008    
   29.400028      0.93000996       25.325958    
   29.400028      0.93500996       24.203150    
   29.400028      0.94000995       23.152578    
   29.400028      0.94500995       22.174248    
   29.400028      0.95000994       21.268156    
   29.400028      0.95500994       20.434303    
   29.400028      0.96000993       19.672689    
   29.400028      0.96500993       18.983315    
   29.400028      0.97000992       18.366180    
   29.400028      0.97500992       17.821283    
   29.400028      0.98000991       17.348627    
  
   29.500029      0.90000999       33.556641    
   29.500029      0.90500998       32.012791    
   29.500029      0.91000998       30.540993    
   29.500029      0.91500998       29.141249    
   29.500029      0.92000997       27.813553    
   29.500029      0.92500997       26.557911    
   29.500029      0.93000996       25.374319    
   29.500029      0.93500996       24.262779    
   29.500029      0.94000995       23.223289    
   29.500029      0.94500995       22.255852    
   29.500029      0.95000994       21.360466    
   29.500029      0.95500994       20.537132    
   29.500029      0.96000993       19.785849    
   29.500029      0.96500993       19.106617    
   29.500029      0.97000992       18.499435    
   29.500029      0.97500992       17.964308    
   29.500029      0.98000991       17.501228    
  
   29.600029      0.90000999       33.534046    
   29.600029      0.90500998       32.002411    
   29.600029      0.91000998       30.542637    
   29.600029      0.91500998       29.154726    
   29.600029      0.92000997       27.838676    
   29.600029      0.92500997       26.594494    
   29.600029      0.93000996       25.422169    
   29.600029      0.93500996       24.321709    
   29.600029      0.94000995       23.293112    
   29.600029      0.94500995       22.336376    
   29.600029      0.95000994       21.451506    
   29.600029      0.95500994       20.638494    
   29.600029      0.96000993       19.897348    
   29.600029      0.96500993       19.228064    
   29.600029      0.97000992       18.630642    
   29.600029      0.97500992       18.105083    
   29.600029      0.98000991       17.651386    
  
   29.700029      0.90000999       33.511917    
   29.700029      0.90500998       31.992306    
   29.700029      0.91000998       30.544369    
   29.700029      0.91500998       29.168106    
   29.700029      0.92000997       27.863516    
   29.700029      0.92500997       26.630598    
   29.700029      0.93000996       25.469353    
   29.700029      0.93500996       24.379780    
   29.700029      0.94000995       23.361883    
   29.700029      0.94500995       22.415657    
   29.700029      0.95000994       21.541105    
   29.700029      0.95500994       20.738224    
   29.700029      0.96000993       20.007019    
   29.700029      0.96500993       19.347485    
   29.700029      0.97000992       18.759624    
   29.700029      0.97500992       18.243435    
   29.700029      0.98000991       17.798920    
  
   29.800030      0.90000999       33.490105    
   29.800030      0.90500998       31.982336    
   29.800030      0.91000998       30.546045    
   29.800030      0.91500998       29.181240    
   29.800030      0.92000997       27.887918    
   29.800030      0.92500997       26.666077    
   29.800030      0.93000996       25.515718    
   29.800030      0.93500996       24.436842    
   29.800030      0.94000995       23.429449    
   29.800030      0.94500995       22.493536    
   29.800030      0.95000994       21.629107    
   29.800030      0.95500994       20.836159    
   29.800030      0.96000993       20.114695    
   29.800030      0.96500993       19.464710    
   29.800030      0.97000992       18.886211    
   29.800030      0.97500992       18.379192    
   29.800030      0.98000991       17.943657    
  
   29.900030      0.90000999       33.468468    
   29.900030      0.90500998       31.972347    
   29.900030      0.91000998       30.547518    
   29.900030      0.91500998       29.193977    
   29.900030      0.92000997       27.911728    
   29.900030      0.92500997       26.700771    
   29.900030      0.93000996       25.561104    
   29.900030      0.93500996       24.492725    
   29.900030      0.94000995       23.495638    
   29.900030      0.94500995       22.569843    
   29.900030      0.95000994       21.715336    
   29.900030      0.95500994       20.932121    
   29.900030      0.96000993       20.220198    
   29.900030      0.96500993       19.579563    
   29.900030      0.97000992       19.010221    
   29.900030      0.97500992       18.512169    
   29.900030      0.98000991       18.085407    
  
   30.000031      0.90000999       33.446861    
   30.000031      0.90500998       31.962193    
   30.000031      0.91000998       30.548628    
   30.000031      0.91500998       29.206158    
   30.000031      0.92000997       27.934786    
   30.000031      0.92500997       26.734512    
   30.000031      0.93000996       25.605337    
   30.000031      0.93500996       24.547260    
   30.000031      0.94000995       23.560282    
   30.000031      0.94500995       22.644400    
   30.000031      0.95000994       21.799618    
   30.000031      0.95500994       21.025930    
   30.000031      0.96000993       20.323343    
   30.000031      0.96500993       19.691854    
   30.000031      0.97000992       19.131462    
   30.000031      0.97500992       18.642170    
   30.000031      0.98000991       18.223974    


==> pictures/mDNA_energy_d22_30_theta_3D.dat <==
   22.200001      0.90000999       52.978951    
   22.200001      0.90500998       48.089973    
   22.200001      0.91000998       43.255959    
   22.200001      0.91500998       38.476997    
   22.200001      0.92000997       33.753029    
   22.200001      0.92500997       29.084007    
   22.200001      0.93000996       24.470085    
   22.200001      0.93500996       19.911049    
   22.200001      0.94000995       15.407097    
   22.200001      0.94500995       10.958138    
   22.200001      0.95000994       6.5641708    
   22.200001      0.95500994       2.2251816    
   22.200001      0.96000993      -2.0587616    
   22.200001      0.96500993      -6.2877426    
   22.200001      0.97000992      -10.461693    
   22.200001      0.97500992      -14.580666    
   22.200001      0.98000991      -18.644646    
  
   22.300001      0.90000999       49.699856    
   22.300001      0.90500998       44.853374    
   22.300001      0.91000998       40.062099    
   22.300001      0.91500998       35.326031    
   22.300001      0.92000997       30.645214    
   22.300001      0.92500997       26.019573    
   22.300001      0.93000996       21.449169    
   22.300001      0.93500996       16.933933    
   22.300001      0.94000995       12.473911    
   22.300001      0.94500995       8.0691490    
   22.300001      0.95000994       3.7196159    
   22.300001      0.95500994     -0.57475662    
   22.300001      0.96000993      -4.8138924    
   22.300001      0.96500993      -8.9978523    
   22.300001      0.97000992      -13.126583    
   22.300001      0.97500992      -17.200092    
   22.300001      0.98000991      -21.218388    
  
   22.400002      0.90000999       47.050385    
   22.400002      0.90500998       42.246399    
   22.400002      0.91000998       37.497803    
   22.400002      0.91500998       32.804642    
   22.400002      0.92000997       28.166931    
   22.400002      0.92500997       23.584595    
   22.400002      0.93000996       19.057709    
   22.400002      0.93500996       14.586220    
   22.400002      0.94000995       10.170135    
   22.400002      0.94500995       5.8095474    
   22.400002      0.95000994       1.5043259    
   22.400002      0.95500994      -2.7454300    
   22.400002      0.96000993      -6.9398193    
   22.400002      0.96500993      -11.078766    
   22.400002      0.97000992      -15.162300    
   22.400002      0.97500992      -19.190414    
   22.400002      0.98000991      -23.163086    
  
   22.500002      0.90000999       44.763863    
   22.500002      0.90500998       40.002327    
   22.500002      0.91000998       35.296364    
   22.500002      0.91500998       30.646095    
   22.500002      0.92000997       26.051414    
   22.500002      0.92500997       21.512413    
   22.500002      0.93000996       17.028984    
   22.500002      0.93500996       12.601204    
   22.500002      0.94000995       8.2290573    
   22.500002      0.94500995       3.9125137    
   22.500002      0.95000994     -0.34836578    
   22.500002      0.95500994      -4.5536270    
   22.500002      0.96000993      -8.7032700    
   22.500002      0.96500993      -12.797256    
   22.500002      0.97000992      -16.835663    
   22.500002      0.97500992      -20.818405    
   22.500002      0.98000991      -24.745522    
  
   22.600002      0.90000999       42.721073    
   22.600002      0.90500998       38.001942    
   22.600002      0.91000998       33.338657    
   22.600002      0.91500998       28.731159    
   22.600002      0.92000997       24.179554    
   22.600002      0.92500997       19.683735    
   22.600002      0.93000996       15.243771    
   22.600002      0.93500996       10.859669    
   22.600002      0.94000995       6.5313530    
   22.600002      0.94500995       2.2589226    
   22.600002      0.95000994      -1.9577217    
   22.600002      0.95500994      -6.1184883    
   22.600002      0.96000993      -10.223446    
   22.600002      0.96500993      -14.272556    
   22.600002      0.97000992      -18.265858    
   22.600002      0.97500992      -22.203289    
   22.600002      0.98000991      -26.084904    
  
   22.700003      0.90000999       40.858280    
   22.700003      0.90500998       36.181522    
   22.700003      0.91000998       31.560795    
   22.700003      0.91500998       26.996128    
   22.700003      0.92000997       22.487476    
   22.700003      0.92500997       18.034885    
   22.700003      0.93000996       13.638332    
   22.700003      0.93500996       9.2978096    
   22.700003      0.94000995       5.0133247    
   22.700003      0.94500995      0.78493118    
   22.700003      0.95000994      -3.3874779    
   22.700003      0.95500994      -7.5038490    
   22.700003      0.96000993      -11.564144    
   22.700003      0.96500993      -15.568417    
   22.700003      0.97000992      -19.516674    
   22.700003      0.97500992      -23.408855    
   22.700003      0.98000991      -27.245007    
  
   22.800003      0.90000999       39.137184    
   22.800003      0.90500998       34.502785    
   22.800003      0.91000998       29.924629    
   22.800003      0.91500998       25.402672    
   22.800003      0.92000997       20.937004    
   22.800003      0.92500997       16.527550    
   22.800003      0.93000996       12.174339    
   22.800003      0.93500996       7.8774109    
   22.800003      0.94000995       3.6366806    
   22.800003      0.94500995     -0.54776764    
   22.800003      0.95000994      -4.6760025    
   22.800003      0.95500994      -8.7479935    
   22.800003      0.96000993      -12.763710    
   22.800003      0.96500993      -16.723190    
   22.800003      0.97000992      -20.626457    
   22.800003      0.97500992      -24.473442    
   22.800003      0.98000991      -28.264198    
  
   22.900003      0.90000999       37.532890    
   22.900003      0.90500998       32.940773    
   22.900003      0.91000998       28.405134    
   22.900003      0.91500998       23.925909    
   22.900003      0.92000997       19.503134    
   22.900003      0.92500997       15.136801    
   22.900003      0.93000996       10.826910    
   22.900003      0.93500996       6.5734692    
   22.900003      0.94000995       2.3764858    
   22.900003      0.94500995      -1.7640705    
   22.900003      0.95000994      -5.8481541    
   22.900003      0.95500994      -9.8758106    
   22.900003      0.96000993      -13.847010    
   22.900003      0.96500993      -17.761774    
   22.900003      0.97000992      -21.620081    
   22.900003      0.97500992      -25.421953    
   22.900003      0.98000991      -29.167383    
  
   23.000004      0.90000999       36.028301    
   23.000004      0.90500998       31.478451    
   23.000004      0.91000998       26.985233    
   23.000004      0.91500998       22.548656    
   23.000004      0.92000997       18.168728    
   23.000004      0.92500997       13.845448    
   23.000004      0.93000996       9.5788536    
   23.000004      0.93500996       5.3688927    
   23.000004      0.94000995       1.2155418    
   23.000004      0.94500995      -2.8811073    
   23.000004      0.95000994      -6.9211311    
   23.000004      0.95500994      -10.904537    
   23.000004      0.96000993      -14.831242    
   23.000004      0.96500993      -18.701344    
   23.000004      0.97000992      -22.514790    
   23.000004      0.97500992      -26.271580    
   23.000004      0.98000991      -29.971714    
  
   23.100004      0.90000999       34.610966    
   23.100004      0.90500998       30.103306    
   23.100004      0.91000998       25.652515    
   23.100004      0.91500998       21.258572    
   23.100004      0.92000997       16.921459    
   23.100004      0.92500997       12.641201    
   23.100004      0.93000996       8.4178123    
   23.100004      0.93500996       4.2512474    
   23.100004      0.94000995      0.14152145    
   23.100004      0.94500995      -3.9113426    
   23.100004      0.95000994      -7.9073524    
   23.100004      0.95500994      -11.846516    
   23.100004      0.96000993      -15.728848    
   23.100004      0.96500993      -19.554317    
   23.100004      0.97000992      -23.322964    
   23.100004      0.97500992      -27.034748    
   23.100004      0.98000991      -30.689678    
  
   23.200005      0.90000999       33.271648    
   23.200005      0.90500998       28.806202    
   23.200005      0.91000998       24.397755    
   23.200005      0.91500998       20.046352    
   23.200005      0.92000997       15.752026    
   23.200005      0.92500997       11.514736    
   23.200005      0.93000996       7.3344917    
   23.200005      0.93500996       3.2112770    
   23.200005      0.94000995     -0.85489273    
   23.200005      0.94500995      -4.8640099    
   23.200005      0.95000994      -8.8160744    
   23.200005      0.95500994      -12.711079    
   23.200005      0.96000993      -16.549061    
   23.200005      0.96500993      -20.329998    
   23.200005      0.97000992      -24.053883    
   23.200005      0.97500992      -27.720722    
   23.200005      0.98000991      -31.330517    
  
   23.300005      0.90000999       32.003246    
   23.300005      0.90500998       27.579868    
   23.300005      0.91000998       23.213726    
   23.300005      0.91500998       18.904873    
   23.300005      0.92000997       14.653233    
   23.300005      0.92500997       10.458851    
   23.300005      0.93000996       6.3216972    
   23.300005      0.93500996       2.2417793    
   23.300005      0.94000995      -1.7808800    
   23.300005      0.94500995      -5.7463036    
   23.300005      0.95000994      -9.6544533    
   23.300005      0.95500994      -13.505405    
   23.300005      0.96000993      -17.299107    
   23.300005      0.96500993      -21.035557    
   23.300005      0.97000992      -24.714756    
   23.300005      0.97500992      -28.336750    
   23.300005      0.98000991      -31.901470    
  
   23.400005      0.90000999       30.799990    
   23.400005      0.90500998       26.418703    
   23.400005      0.91000998       22.094820    
   23.400005      0.91500998       17.828402    
   23.400005      0.92000997       13.619425    
   23.400005      0.92500997       9.4678974    
   23.400005      0.93000996       5.3738041    
   23.400005      0.93500996       1.3371220    
   23.400005      0.94000995      -2.6421261    
   23.400005      0.94500995      -6.5639095    
   23.400005      0.95000994      -10.428274    
   23.400005      0.95500994      -14.235174    
   23.400005      0.96000993      -17.984648    
   23.400005      0.96500993      -21.676687    
   23.400005      0.97000992      -25.311308    
   23.400005      0.97500992      -28.888479    
   23.400005      0.98000991      -32.408195    
  
   23.500006      0.90000999       29.657356    
   23.500006      0.90500998       25.318077    
   23.500006      0.91000998       21.036407    
   23.500006      0.91500998       16.812363    
   23.500006      0.92000997       12.646011    
   23.500006      0.92500997       8.5372467    
   23.500006      0.93000996       4.4861221    
   23.500006      0.93500996      0.49261475    
   23.500006      0.94000995      -3.4432373    
   23.500006      0.94500995      -7.3214645    
   23.500006      0.95000994      -11.142059    
   23.500006      0.95500994      -14.905022    
   23.500006      0.96000993      -18.610352    
   23.500006      0.96500993      -22.258064    
   23.500006      0.97000992      -25.848129    
   23.500006      0.97500992      -29.380569    
   23.500006      0.98000991      -32.855362    
  
   23.600006      0.90000999       28.571520    
   23.600006      0.90500998       24.274195    
   23.600006      0.91000998       20.034685    
   23.600006      0.91500998       15.853006    
   23.600006      0.92000997       11.729143    
   23.600006      0.92500997       7.6631184    
   23.600006      0.93000996       3.6549015    
   23.600006      0.93500996     -0.29546928    
   23.600006      0.94000995      -4.1880322    
   23.600006      0.94500995      -8.0227718    
   23.600006      0.95000994      -11.799658    
   23.600006      0.95500994      -15.518744    
   23.600006      0.96000993      -19.179998    
   23.600006      0.96500993      -22.783422    
   23.600006      0.97000992      -26.329054    
   23.600006      0.97500992      -29.816839    
   23.600006      0.98000991      -33.246796    
  
   23.700006      0.90000999       27.539299    
   23.700006      0.90500998       23.283905    
   23.700006      0.91000998       19.086464    
   23.700006      0.91500998       14.947044    
   23.700006      0.92000997       10.865662    
   23.700006      0.92500997       6.8423080    
   23.700006      0.93000996       2.8769455    
   23.700006      0.93500996      -1.0303726    
   23.700006      0.94000995      -4.8797150    
   23.700006      0.94500995      -8.6710129    
   23.700006      0.95000994      -12.404297    
   23.700006      0.95500994      -16.079582    
   23.700006      0.96000993      -19.696823    
   23.700006      0.96500993      -23.256058    
   23.700006      0.97000992      -26.757301    
   23.700006      0.97500992      -30.200508    
   23.700006      0.98000991      -33.585682    
  
   23.800007      0.90000999       26.558014    
   23.800007      0.90500998       22.344421    
   23.800007      0.91000998       18.189011    
   23.800007      0.91500998       14.091835    
   23.800007      0.92000997       10.052864    
   23.800007      0.92500997       6.0720825    
   23.800007      0.93000996       2.1495132    
   23.800007      0.93500996      -1.7148438    
   23.800007      0.94000995      -5.5210114    
   23.800007      0.94500995      -9.2689362    
   23.800007      0.95000994      -12.958694    
   23.800007      0.95500994      -16.590218    
   23.800007      0.96000993      -20.163551    
   23.800007      0.96500993      -23.678680    
   23.800007      0.97000992      -27.135597    
   23.800007      0.97500992      -30.534309    
   23.800007      0.98000991      -33.874813    
  
   23.900007      0.90000999       25.625278    
   23.900007      0.90500998       21.453419    
   23.900007      0.91000998       17.339985    
   23.900007      0.91500998       13.284962    
   23.900007      0.92000997       9.2883186    
   23.900007      0.92500997       5.3500862    
   23.900007      0.93000996       1.4702187    
   23.900007      0.93500996      -2.3512306    
   23.900007      0.94000995      -6.1142998    
   23.900007      0.94500995      -9.8189507    
   23.900007      0.95000994      -13.465229    
   23.900007      0.95500994      -17.053097    
   23.900007      0.96000993      -20.582600    
   23.900007      0.96500993      -24.053654    
   23.900007      0.97000992      -27.466373    
   23.900007      0.97500992      -30.820663    
   23.900007      0.98000991      -34.116562    
  
   24.000008      0.90000999       24.738989    
   24.000008      0.90500998       20.608885    
   24.000008      0.91000998       16.537336    
   24.000008      0.91500998       12.524374    
   24.000008      0.92000997       8.5700130    
   24.000008      0.92500997       4.6742382    
   24.000008      0.93000996      0.83703423    
   24.000008      0.93500996      -2.9415989    
   24.000008      0.94000995      -6.6616459    
   24.000008      0.94500995      -10.323092    
   24.000008      0.95000994      -13.925982    
   24.000008      0.95500994      -17.470278    
   24.000008      0.96000993      -20.955988    
   24.000008      0.96500993      -24.383112    
   24.000008      0.97000992      -27.751665    
   24.000008      0.97500992      -31.061640    
   24.000008      0.98000991      -34.313042    
  
   24.100008      0.90000999       23.897398    
   24.100008      0.90500998       19.808912    
   24.100008      0.91000998       15.779203    
   24.100008      0.91500998       11.808271    
   24.100008      0.92000997       7.8961086    
   24.100008      0.92500997       4.0427074    
   24.100008      0.93000996      0.24808311    
   24.100008      0.93500996      -3.4877872    
   24.100008      0.94000995      -7.1649113    
   24.100008      0.94500995      -10.783220    
   24.100008      0.95000994      -14.342783    
   24.100008      0.95500994      -17.843561    
   24.100008      0.96000993      -21.285585    
   24.100008      0.96500993      -24.668848    
   24.100008      0.97000992      -27.993364    
   24.100008      0.97500992      -31.259089    
   24.100008      0.98000991      -34.466034    
  
   24.200008      0.90000999       23.098833    
   24.200008      0.90500998       19.051943    
   24.200008      0.91000998       15.063982    
   24.200008      0.91500998       11.134996    
   24.200008      0.92000997       7.2649708    
   24.200008      0.92500997       3.4538670    
   24.200008      0.93000996     -0.29827690    
   24.200008      0.93500996      -3.9914227    
   24.200008      0.94000995      -7.6256847    
   24.200008      0.94500995      -11.200956    
   24.200008      0.95000994      -14.717291    
   24.200008      0.95500994      -18.174643    
   24.200008      0.96000993      -21.573072    
   24.200008      0.96500993      -24.912535    
   24.200008      0.97000992      -28.193064    
   24.200008      0.97500992      -31.414633    
   24.200008      0.98000991      -34.577232    
  
   24.300009      0.90000999       22.341846    
   24.300009      0.90500998       18.336468    
   24.300009      0.91000998       14.390202    
   24.300009      0.91500998       10.503101    
   24.300009      0.92000997       6.6751137    
   24.300009      0.92500997       2.9062691    
   24.300009      0.93000996     -0.80344772    
   24.300009      0.93500996      -4.4540215    
   24.300009      0.94000995      -8.0454826    
   24.300009      0.94500995      -11.577793    
   24.300009      0.95000994      -15.050953    
   24.300009      0.95500994      -18.464993    
   24.300009      0.96000993      -21.819901    
   24.300009      0.96500993      -25.115658    
   24.300009      0.97000992      -28.352303    
   24.300009      0.97500992      -31.529789    
   24.300009      0.98000991      -34.648159    
  
   24.400009      0.90000999       21.625126    
   24.400009      0.90500998       17.661175    
   24.400009      0.91000998       13.756512    
   24.400009      0.91500998       9.9111977    
   24.400009      0.92000997       6.1252098    
   24.400009      0.92500997       2.3985100    
   24.400009      0.93000996      -1.2688408    
   24.400009      0.93500996      -4.8768883    
   24.400009      0.94000995      -8.4256477    
   24.400009      0.94500995      -11.915081    
   24.400009      0.95000994      -15.345181    
   24.400009      0.95500994      -18.715946    
   24.400009      0.96000993      -22.027431    
   24.400009      0.96500993      -25.279575    
   24.400009      0.97000992      -28.472431    
   24.400009      0.97500992      -31.605946    
   24.400009      0.98000991      -34.680161    
  
   24.500010      0.90000999       20.947414    
   24.500010      0.90500998       17.024830    
   24.500010      0.91000998       13.161709    
   24.500010      0.91500998       9.3581200    
   24.500010      0.92000997       5.6140404    
   24.500010      0.92500997       1.9294090    
   24.500010      0.93000996      -1.6956825    
   24.500010      0.93500996      -5.2613029    
   24.500010      0.94000995      -8.7674217    
   24.500010      0.94500995      -12.214031    
   24.500010      0.95000994      -15.601147    
   24.500010      0.95500994      -18.928780    
   24.500010      0.96000993      -22.196903    
   24.500010      0.96500993      -25.405521    
   24.500010      0.97000992      -28.554661    
   24.500010      0.97500992      -31.644299    
   24.500010      0.98000991      -34.674442    
  
   24.600010      0.90000999       20.307608    
   24.600010      0.90500998       16.426306    
   24.600010      0.91000998       12.604666    
   24.600010      0.91500998       8.8427105    
   24.600010      0.92000997       5.1404552    
   24.600010      0.92500997       1.4978542    
   24.600010      0.93000996      -2.0850925    
   24.600010      0.93500996      -5.6083393    
   24.600010      0.94000995      -9.0719013    
   24.600010      0.94500995      -12.475801    
   24.600010      0.95000994      -15.820017    
   24.600010      0.95500994      -19.104578    
   24.600010      0.96000993      -22.329447    
   24.600010      0.96500993      -25.494638    
   24.600010      0.97000992      -28.600176    
   24.600010      0.97500992      -31.646002    
   24.600010      0.98000991      -34.632172    
  
   24.700010      0.90000999       19.704662    
   24.700010      0.90500998       15.864567    
   24.700010      0.91000998       12.084324    
   24.700010      0.91500998       8.3639336    
   24.700010      0.92000997       4.7034035    
   24.700010      0.92500997       1.1027412    
   24.700010      0.93000996      -2.4380989    
   24.700010      0.93500996      -5.9190636    
   24.700010      0.94000995      -9.3401756    
   24.700010      0.94500995      -12.701458    
   24.700010      0.95000994      -16.002857    
   24.700010      0.95500994      -19.244415    
   24.700010      0.96000993      -22.426128    
   24.700010      0.96500993      -25.547985    
   24.700010      0.97000992      -28.609989    
   24.700010      0.97500992      -31.612133    
   24.700010      0.98000991      -34.554420    
  
   24.800011      0.90000999       19.137608    
   24.800011      0.90500998       15.338642    
   24.800011      0.91000998       11.599705    
   24.800011      0.91500998       7.9208260    
   24.800011      0.92000997       4.3019600    
   24.800011      0.92500997      0.74312210    
   24.800011      0.93000996      -2.7556801    
   24.800011      0.93500996      -6.1944695    
   24.800011      0.94000995      -9.5732384    
   24.800011      0.94500995      -12.891953    
   24.800011      0.95000994      -16.150639    
   24.800011      0.95500994      -19.349300    
   24.800011      0.96000993      -22.487926    
   24.800011      0.96500993      -25.566547    
   24.800011      0.97000992      -28.585133    
   24.800011      0.97500992      -31.543690    
   24.800011      0.98000991      -34.442204    
  
   24.900011      0.90000999       18.605530    
   24.900011      0.90500998       14.847649    
   24.900011      0.91000998       11.149940    
   24.900011      0.91500998       7.5124435    
   24.900011      0.92000997       3.9351730    
   24.900011      0.92500997      0.41809845    
   24.900011      0.93000996      -3.0387726    
   24.900011      0.93500996      -6.4354553    
   24.900011      0.94000995      -9.7719498    
   24.900011      0.94500995      -13.048210    
   24.900011      0.95000994      -16.264271    
   24.900011      0.95500994      -19.420135    
   24.900011      0.96000993      -22.515785    
   24.900011      0.96500993      -25.551243    
   24.900011      0.97000992      -28.526501    
   24.900011      0.97500992      -31.441536    
   24.900011      0.98000991      -34.296398    
  
   25.000011      0.90000999       18.107599    
   25.000011      0.90500998       14.390680    
   25.000011      0.91000998       10.734140    
   25.000011      0.91500998       7.1379642    
   25.000011      0.92000997       3.6021976    
   25.000011      0.92500997      0.12677956    
   25.000011      0.93000996      -3.2882519    
   25.000011      0.93500996      -6.6429119    
   25.000011      0.94000995      -9.9372082    
   25.000011      0.94500995      -13.171103    
   25.000011      0.95000994      -16.344618    
   25.000011      0.95500994      -19.457785    
   25.000011      0.96000993      -22.510565    
   25.000011      0.96500993      -25.502943    
   25.000011      0.97000992      -28.434977    
   25.000011      0.97500992      -31.306635    
   25.000011      0.98000991      -34.117897    
  
   25.100012      0.90000999       17.643005    
   25.100012      0.90500998       13.966972    
   25.100012      0.91000998       10.351501    
   25.100012      0.91500998       6.7965851    
   25.100012      0.92000997       3.3022156    
   25.100012      0.92500997     -0.13160706    
   25.100012      0.93000996      -3.5048828    
   25.100012      0.93500996      -6.8176117    
   25.100012      0.94000995      -10.069801    
   25.100012      0.94500995      -13.261433    
   25.100012      0.95000994      -16.392517    
   25.100012      0.95500994      -19.463036    
   25.100012      0.96000993      -22.473030    
   25.100012      0.96500993      -25.422455    
   25.100012      0.97000992      -28.311363    
   25.100012      0.97500992      -31.139694    
   25.100012      0.98000991      -33.907501    
  
   25.200012      0.90000999       17.210968    
   25.200012      0.90500998       13.575775    
   25.200012      0.91000998       10.001282    
   25.200012      0.91500998       6.4875107    
   25.200012      0.92000997       3.0344696    
   25.200012      0.92500997     -0.35784912    
   25.200012      0.93000996      -3.6894379    
   25.200012      0.93500996      -6.9603271    
   25.200012      0.94000995      -10.170506    
   25.200012      0.94500995      -13.319958    
   25.200012      0.95000994      -16.408688    
   25.200012      0.95500994      -19.436691    
   25.200012      0.96000993      -22.403976    
   25.200012      0.96500993      -25.310555    
   25.200012      0.97000992      -28.156425    
   25.200012      0.97500992      -30.941544    
   25.200012      0.98000991      -33.665981    
  
   25.300013      0.90000999       16.810797    
   25.300013      0.90500998       13.216337    
   25.300013      0.91000998       9.6827526    
   25.300013      0.91500998       6.2100658    
   25.300013      0.92000997       2.7982693    
   25.300013      0.92500997     -0.55265236    
   25.300013      0.93000996      -3.8426762    
   25.300013      0.93500996      -7.0718021    
   25.300013      0.94000995      -10.240046    
   25.300013      0.94500995      -13.347422    
   25.300013      0.95000994      -16.393885    
   25.300013      0.95500994      -19.379473    
   25.300013      0.96000993      -22.304163    
   25.300013      0.96500993      -25.167974    
   25.300013      0.97000992      -27.970919    
   25.300013      0.97500992      -30.712942    
   25.300013      0.98000991      -33.394096    
  
   25.400013      0.90000999       16.441790    
   25.400013      0.90500998       12.887980    
   25.400013      0.91000998       9.3952122    
   25.400013      0.91500998       5.9635334    
   25.400013      0.92000997       2.5928669    
   25.400013      0.92500997     -0.71670723    
   25.400013      0.93000996      -3.9652309    
   25.400013      0.93500996      -7.1527004    
   25.400013      0.94000995      -10.279146    
   25.400013      0.94500995      -13.344496    
   25.400013      0.95000994      -16.348814    
   25.400013      0.95500994      -19.292051    
   25.400013      0.96000993      -22.174265    
   25.400013      0.96500993      -24.995409    
   25.400013      0.97000992      -27.755499    
   25.400013      0.97500992      -30.454523    
   25.400013      0.98000991      -33.092506    
  
   25.500013      0.90000999       16.103294    
   25.500013      0.90500998       12.590050    
   25.500013      0.91000998       9.1380310    
   25.500013      0.91500998       5.7472458    
   25.500013      0.92000997       2.4176712    
   25.500013      0.92500997     -0.85065842    
   25.500013      0.93000996      -4.0577850    
   25.500013      0.93500996      -7.2037048    
   25.500013      0.94000995      -10.288383    
   25.500013      0.94500995      -13.311848    
   25.500013      0.95000994      -16.274078    
   25.500013      0.95500994      -19.175110    
   25.500013      0.96000993      -22.014900    
   25.500013      0.96500993      -24.793484    
   25.500013      0.97000992      -27.510834    
   25.500013      0.97500992      -30.166977    
   25.500013      0.98000991      -32.761875    
  
   25.600014      0.90000999       15.794678    
   25.600014      0.90500998       12.321953    
   25.600014      0.91000998       8.9105682    
   25.600014      0.91500998       5.5606079    
   25.600014      0.92000997       2.2720146    
   25.600014      0.92500997     -0.95516968    
   25.600014      0.93000996      -4.1209831    
   25.600014      0.93500996      -7.2253952    
   25.600014      0.94000995      -10.268444    
   25.600014      0.94500995      -13.250092    
   25.600014      0.95000994      -16.170364    
   25.600014      0.95500994      -19.029243    
   25.600014      0.96000993      -21.826736    
   25.600014      0.96500993      -24.562836    
   25.600014      0.97000992      -27.237556    
   25.600014      0.97500992      -29.850883    
   25.600014      0.98000991      -32.402836    
  
   25.700014      0.90000999       15.515379    
   25.700014      0.90500998       12.083044    
   25.700014      0.91000998       8.7122555    
   25.700014      0.91500998       5.4030132    
   25.700014      0.92000997       2.1553402    
   25.700014      0.92500997      -1.0307865    
   25.700014      0.93000996      -4.1553669    
   25.700014      0.93500996      -7.2183895    
   25.700014      0.94000995      -10.219896    
   25.700014      0.94500995      -13.159822    
   25.700014      0.95000994      -16.038206    
   25.700014      0.95500994      -18.855028    
   25.700014      0.96000993      -21.610315    
   25.700014      0.96500993      -24.304049    
   25.700014      0.97000992      -26.936235    
   25.700014      0.97500992      -29.506876    
   25.700014      0.98000991      -32.015961    
  
   25.800014      0.90000999       15.264797    
   25.800014      0.90500998       11.872791    
   25.800014      0.91000998       8.5424919    
   25.800014      0.91500998       5.2739143    
   25.800014      0.92000997       2.0670433    
   25.800014      0.92500997      -1.0781059    
   25.800014      0.93000996      -4.1615562    
   25.800014      0.93500996      -7.1832848    
   25.800014      0.94000995      -10.143307    
   25.800014      0.94500995      -13.041611    
   25.800014      0.95000994      -15.878208    
   25.800014      0.95500994      -18.653095    
   25.800014      0.96000993      -21.366261    
   25.800014      0.96500993      -24.017719    
   25.800014      0.97000992      -26.607479    
   25.800014      0.97500992      -29.135509    
   25.800014      0.98000991      -31.601826    
  
   25.900015      0.90000999       15.042406    
   25.900015      0.90500998       11.690653    
   25.900015      0.91000998       8.4007587    
   25.900015      0.91500998       5.1727505    
   25.900015      0.92000997       2.0066242    
   25.900015      0.92500997      -1.0976620    
   25.900015      0.93000996      -4.1400356    
   25.900015      0.93500996      -7.1205502    
   25.900015      0.94000995      -10.039221    
   25.900015      0.94500995      -12.895987    
   25.900015      0.95000994      -15.690893    
   25.900015      0.95500994      -18.423906    
   25.900015      0.96000993      -21.095049    
   25.900015      0.96500993      -23.704340    
   25.900015      0.97000992      -26.251745    
   25.900015      0.97500992      -28.737288    
   25.900015      0.98000991      -31.160940    
  
   26.000015      0.90000999       14.847717    
   26.000015      0.90500998       11.536140    
   26.000015      0.91000998       8.2865715    
   26.000015      0.91500998       5.0990372    
   26.000015      0.92000997       1.9735565    
   26.000015      0.92500997      -1.0899048    
   26.000015      0.93000996      -4.0913315    
   26.000015      0.93500996      -7.0307236    
   26.000015      0.94000995      -9.9080963    
   26.000015      0.94500995      -12.723419    
   26.000015      0.95000994      -15.476711    
   26.000015      0.95500994      -18.167976    
   26.000015      0.96000993      -20.797207    
   26.000015      0.96500993      -23.364391    
   26.000015      0.97000992      -25.869568    
   26.000015      0.97500992      -28.312687    
   26.000015      0.98000991      -30.693783    
  
   26.100016      0.90000999       14.680195    
   26.100016      0.90500998       11.408695    
   26.100016      0.91000998       8.1993752    
   26.100016      0.91500998       5.0522614    
   26.100016      0.92000997       1.9673347    
   26.100016      0.92500997      -1.0554085    
   26.100016      0.93000996      -4.0159454    
   26.100016      0.93500996      -6.9143028    
   26.100016      0.94000995      -9.7504501    
   26.100016      0.94500995      -12.524426    
   26.100016      0.95000994      -15.236202    
   26.100016      0.95500994      -17.885784    
   26.100016      0.96000993      -20.473186    
   26.100016      0.96500993      -22.998379    
   26.100016      0.97000992      -25.461411    
   26.100016      0.97500992      -27.862209    
   26.100016      0.98000991      -30.200848    
  
   26.200016      0.90000999       14.539389    
   26.200016      0.90500998       11.307905    
   26.200016      0.91000998       8.1387615    
   26.200016      0.91500998       5.0319653    
   26.200016      0.92000997       1.9875164    
   26.200016      0.92500997     -0.99456215    
   26.200016      0.93000996      -3.9143009    
   26.200016      0.93500996      -6.7717075    
   26.200016      0.94000995      -9.5667591    
   26.200016      0.94500995      -12.299444    
   26.200016      0.95000994      -14.969801    
   26.200016      0.95500994      -17.577795    
   26.200016      0.96000993      -20.123453    
   26.200016      0.96500993      -22.606764    
   26.200016      0.97000992      -25.027716    
   26.200016      0.97500992      -27.386316    
   26.200016      0.98000991      -29.682573    
  
   26.300016      0.90000999       14.424850    
   26.300016      0.90500998       11.233299    
   26.300016      0.91000998       8.1042480    
   26.300016      0.91500998       5.0377121    
   26.300016      0.92000997       2.0336761    
   26.300016      0.92500997     -0.90785217    
   26.300016      0.93000996      -3.7868729    
   26.300016      0.93500996      -6.6033936    
   26.300016      0.94000995      -9.3574181    
   26.300016      0.94500995      -12.048935    
   26.300016      0.95000994      -14.677933    
   26.300016      0.95500994      -17.244423    
   26.300016      0.96000993      -19.748425    
   26.300016      0.96500993      -22.189919    
   26.300016      0.97000992      -24.568905    
   26.300016      0.97500992      -26.885384    
   26.300016      0.98000991      -29.139359    
  
   26.400017      0.90000999       14.336170    
   26.400017      0.90500998       11.184490    
   26.400017      0.91000998       8.0954590    
   26.400017      0.91500998       5.0691032    
   26.400017      0.92000997       2.1053963    
   26.400017      0.92500997     -0.79563522    
   26.400017      0.93000996      -3.6340179    
   26.400017      0.93500996      -6.4097404    
   26.400017      0.94000995      -9.1228180    
   26.400017      0.94500995      -11.773212    
   26.400017      0.95000994      -14.360954    
   26.400017      0.95500994      -16.886032    
   26.400017      0.96000993      -19.348465    
   26.400017      0.96500993      -21.748219    
   26.400017      0.97000992      -24.085323    
   26.400017      0.97500992      -26.359760    
   26.400017      0.98000991      -28.571552    
  
   26.500017      0.90000999       14.272938    
   26.500017      0.90500998       11.161060    
   26.500017      0.91000998       8.1119957    
   26.500017      0.91500998       5.1257286    
   26.500017      0.92000997       2.2022972    
   26.500017      0.92500997     -0.65832138    
   26.500017      0.93000996      -3.4561348    
   26.500017      0.93500996      -6.1911316    
   26.500017      0.94000995      -8.8633194    
   26.500017      0.94500995      -11.472691    
   26.500017      0.95000994      -14.019238    
   26.500017      0.95500994      -16.502987    
   26.500017      0.96000993      -18.923908    
   26.500017      0.96500993      -21.282024    
   26.500017      0.97000992      -23.577328    
   26.500017      0.97500992      -25.809814    
   26.500017      0.98000991      -27.979488    
  
   26.600018      0.90000999       14.234818    
   26.600018      0.90500998       11.162674    
   26.600018      0.91000998       8.1534996    
   26.600018      0.91500998       5.2072945    
   26.600018      0.92000997       2.3240471    
   26.600018      0.92500997     -0.49623871    
   26.600018      0.93000996      -3.2535400    
   26.600018      0.93500996      -5.9478798    
   26.600018      0.94000995      -8.5792503    
   26.600018      0.94500995      -11.147655    
   26.600018      0.95000994      -13.653103    
   26.600018      0.95500994      -16.095573    
   26.600018      0.96000993      -18.475090    
   26.600018      0.96500993      -20.791618    
   26.600018      0.97000992      -23.045197    
   26.600018      0.97500992      -25.235806    
   26.600018      0.98000991      -27.363441    
  
   26.700018      0.90000999       14.221451    
   26.700018      0.90500998       11.188980    
   26.700018      0.91000998       8.2196388    
   26.700018      0.91500998       5.3134155    
   26.700018      0.92000997       2.4703064    
   26.700018      0.92500997     -0.30966568    
   26.700018      0.93000996      -3.0265427    
   26.700018      0.93500996      -5.6802902    
   26.700018      0.94000995      -8.2709236    
   26.700018      0.94500995      -10.798431    
   26.700018      0.95000994      -13.262821    
   26.700018      0.95500994      -15.664093    
   26.700018      0.96000993      -18.002262    
   26.700018      0.96500993      -20.277275    
   26.700018      0.97000992      -22.489204    
   26.700018      0.97500992      -24.638008    
   26.700018      0.98000991      -26.723679    
  
   26.800018      0.90000999       14.232548    
   26.800018      0.90500998       11.239712    
   26.800018      0.91000998       8.3101540    
   26.800018      0.91500998       5.4438629    
   26.800018      0.92000997       2.6408501    
   26.800018      0.92500997     -9.89074707E-02
   26.800018      0.93000996      -2.7753944    
   26.800018      0.93500996      -5.3885994    
   26.800018      0.94000995      -7.9385567    
   26.800018      0.94500995      -10.425220    
   26.800018      0.95000994      -12.848625    
   26.800018      0.95500994      -15.208748    
   26.800018      0.96000993      -17.505615    
   26.800018      0.96500993      -19.739197    
   26.800018      0.97000992      -21.909534    
   26.800018      0.97500992      -24.016582    
   26.800018      0.98000991      -26.060360    
  
   26.900019      0.90000999       14.267845    
   26.900019      0.90500998       11.314602    
   26.900019      0.91000998       8.4247780    
   26.900019      0.91500998       5.5983734    
   26.900019      0.92000997       2.8353844    
   26.900019      0.92500997      0.13582230    
   26.900019      0.93000996      -2.5003166    
   26.900019      0.93500996      -5.0730400    
   26.900019      0.94000995      -7.5823441    
   26.900019      0.94500995      -10.028225    
   26.900019      0.95000994      -12.410686    
   26.900019      0.95500994      -14.729729    
   26.900019      0.96000993      -16.985344    
   26.900019      0.96500993      -19.177547    
   26.900019      0.97000992      -21.306332    
   26.900019      0.97500992      -23.371693    
   26.900019      0.98000991      -25.373634    
  
   27.000019      0.90000999       14.327129    
   27.000019      0.90500998       11.413441    
   27.000019      0.91000998       8.5633011    
   27.000019      0.91500998       5.7767639    
   27.000019      0.92000997       3.0537758    
   27.000019      0.92500997      0.39436722    
   27.000019      0.93000996      -2.2014809    
   27.000019      0.93500996      -4.7337456    
   27.000019      0.94000995      -7.2024612    
   27.000019      0.94500995      -9.6075859    
   27.000019      0.95000994      -11.949150    
   27.000019      0.95500994      -14.227135    
   27.000019      0.96000993      -16.441555    
   27.000019      0.96500993      -18.592411    
   27.000019      0.97000992      -20.679699    
   27.000019      0.97500992      -22.703400    
   27.000019      0.98000991      -24.663548    
  
   27.100019      0.90000999       14.410215    
   27.100019      0.90500998       11.536058    
   27.100019      0.91000998       8.7256145    
   27.100019      0.91500998       5.9788952    
   27.100019      0.92000997       3.2958965    
   27.100019      0.92500997      0.67661095    
   27.100019      0.93000996      -1.8789463    
   27.100019      0.93500996      -4.3707905    
   27.100019      0.94000995      -6.7989216    
   27.100019      0.94500995      -9.1633320    
   27.100019      0.95000994      -11.464014    
   27.100019      0.95500994      -13.700987    
   27.100019      0.96000993      -15.874239    
   27.100019      0.96500993      -17.983751    
   27.100019      0.97000992      -20.029581    
   27.100019      0.97500992      -22.011667    
   27.100019      0.98000991      -23.930052    
  
   27.200020      0.90000999       14.517027    
   27.200020      0.90500998       11.682394    
   27.200020      0.91000998       8.9116306    
   27.200020      0.91500998       6.2047215    
   27.200020      0.92000997       3.5616894    
   27.200020      0.92500997      0.98253822    
   27.200020      0.93000996      -1.5327625    
   27.200020      0.93500996      -3.9841785    
   27.200020      0.94000995      -6.3717403    
   27.200020      0.94500995      -8.6954365    
   27.200020      0.95000994      -10.955259    
   27.200020      0.95500994      -13.151209    
   27.200020      0.96000993      -15.283289    
   27.200020      0.96500993      -17.351515    
   27.200020      0.97000992      -19.355875    
   27.200020      0.97500992      -21.296350    
   27.200020      0.98000991      -23.172976    
  
   27.300020      0.90000999       14.647526    
   27.300020      0.90500998       11.852432    
   27.300020      0.91000998       9.1213531    
   27.300020      0.91500998       6.4542885    
   27.300020      0.92000997       3.8512344    
   27.300020      0.92500997       1.3122063    
   27.300020      0.93000996      -1.1628075    
   27.300020      0.93500996      -3.5738068    
   27.300020      0.94000995      -5.9207916    
   27.300020      0.94500995      -8.2037582    
   27.300020      0.95000994      -10.422714    
   27.300020      0.95500994      -12.577641    
   27.300020      0.96000993      -14.668552    
   27.300020      0.96500993      -16.695457    
   27.300020      0.97000992      -18.658348    
   27.300020      0.97500992      -20.557224    
   27.300020      0.98000991      -22.392063    
  
   27.400021      0.90000999       14.801773    
   27.400021      0.90500998       12.046246    
   27.400021      0.91000998       9.3548851    
   27.400021      0.91500998       6.7276878    
   27.400021      0.92000997       4.1646576    
   27.400021      0.92500997       1.6657829    
   27.400021      0.93000996     -0.76890945    
   27.400021      0.93500996      -3.1394501    
   27.400021      0.94000995      -5.4458294    
   27.400021      0.94500995      -7.6880283    
   27.400021      0.95000994      -9.8660851    
   27.400021      0.95500994      -11.979954    
   27.400021      0.96000993      -14.029667    
   27.400021      0.96500993      -16.015224    
   27.400021      0.97000992      -17.936611    
   27.400021      0.97500992      -19.793831    
   27.400021      0.98000991      -21.586887    
  
   27.500021      0.90000999       14.980000    
   27.500021      0.90500998       12.264095    
   27.500021      0.91000998       9.6125145    
   27.500021      0.91500998       7.0252533    
   27.500021      0.92000997       4.5022964    
   27.500021      0.92500997       2.0436516    
   27.500021      0.93000996     -0.35065460    
   27.500021      0.93500996      -2.6806717    
   27.500021      0.94000995      -4.9463768    
   27.500021      0.94500995      -7.1477661    
   27.500021      0.95000994      -9.2848358    
   27.500021      0.95500994      -11.357590    
   27.500021      0.96000993      -13.366035    
   27.500021      0.96500993      -15.310165    
   27.500021      0.97000992      -17.189995    
   27.500021      0.97500992      -19.005497    
   27.500021      0.98000991      -20.756683    
  
   27.600021      0.90000999       15.182629    
   27.600021      0.90500998       12.506466    
   27.600021      0.91000998       9.8947716    
   27.600021      0.91500998       7.3475418    
   27.600021      0.92000997       4.8647766    
   27.600021      0.92500997       2.4464722    
   27.600021      0.93000996      9.26380157E-02
   27.600021      0.93500996      -2.1967468    
   27.600021      0.94000995      -4.4216614    
   27.600021      0.94500995      -6.5821152    
   27.600021      0.95000994      -8.6781044    
   27.600021      0.95500994      -10.709621    
   27.600021      0.96000993      -12.676689    
   27.600021      0.96500993      -14.579281    
   27.600021      0.97000992      -16.417427    
   27.600021      0.97500992      -18.191097    
   27.600021      0.98000991      -19.900307    
  
   27.700022      0.90000999       15.410370    
   27.700022      0.90500998       12.774120    
   27.700022      0.91000998       10.202465    
   27.700022      0.91500998       7.6954308    
   27.700022      0.92000997       5.2530251    
   27.700022      0.92500997       2.8752136    
   27.700022      0.93000996      0.56202888    
   27.700022      0.93500996      -1.6865406    
   27.700022      0.94000995      -3.8705044    
   27.700022      0.94500995      -5.9898586    
   27.700022      0.95000994      -8.0445900    
   27.700022      0.95500994      -10.034698    
   27.700022      0.96000993      -11.960205    
   27.700022      0.96500993      -13.821095    
   27.700022      0.97000992      -15.617378    
   27.700022      0.97500992      -17.349037    
   27.700022      0.98000991      -19.016087    
  
   27.800022      0.90000999       15.664448    
   27.800022      0.90500998       13.068336    
   27.800022      0.91000998       10.536976    
   27.800022      0.91500998       8.0704002    
   27.800022      0.92000997       5.6685867    
   27.800022      0.92500997       3.3315315    
   27.800022      0.93000996       1.0592556    
   27.800022      0.93500996      -1.1482620    
   27.800022      0.94000995      -3.2910156    
   27.800022      0.94500995      -5.3689880    
   27.800022      0.95000994      -7.3822136    
   27.800022      0.95500994      -9.3306541    
   27.800022      0.96000993      -11.214336    
   27.800022      0.96500993      -13.033241    
   27.800022      0.97000992      -14.787395    
   27.800022      0.97500992      -16.476776    
   27.800022      0.98000991      -18.101387    
  
   27.900023      0.90000999       15.947399    
   27.900023      0.90500998       13.391823    
   27.900023      0.91000998       10.901169    
   27.900023      0.91500998       8.4754448    
   27.900023      0.92000997       6.1146469    
   27.900023      0.92500997       3.8187733    
   27.900023      0.93000996       1.5878143    
   27.900023      0.93500996     -0.57821274    
   27.900023      0.94000995      -2.6793213    
   27.900023      0.94500995      -4.7155037    
   27.900023      0.95000994      -6.6867676    
   27.900023      0.95500994      -8.5930920    
   27.900023      0.96000993      -10.434505    
   27.900023      0.96500993      -12.210991    
   27.900023      0.97000992      -13.922558    
   27.900023      0.97500992      -15.569199    
   27.900023      0.98000991      -17.150913    
  
   28.000023      0.90000999       16.266146    
   28.000023      0.90500998       13.751947    
   28.000023      0.91000998       11.302847    
   28.000023      0.91500998       8.9188251    
   28.000023      0.92000997       6.5999031    
   28.000023      0.92500997       4.3460636    
   28.000023      0.93000996       2.1573143    
   28.000023      0.93500996      3.36551666E-02
   28.000023      0.94000995      -2.0249176    
   28.000023      0.94500995      -4.0184040    
   28.000023      0.95000994      -5.9467964    
   28.000023      0.95500994      -7.8101006    
   28.000023      0.96000993      -9.6083164    
   28.000023      0.96500993      -11.341444    
   28.000023      0.97000992      -13.009489    
   28.000023      0.97500992      -14.612432    
   28.000023      0.98000991      -16.150297    
  
   28.100023      0.90000999       16.625927    
   28.100023      0.90500998       14.154221    
   28.100023      0.91000998       11.747765    
   28.100023      0.91500998       9.4065781    
   28.100023      0.92000997       7.1306686    
   28.100023      0.92500997       4.9200172    
   28.100023      0.93000996       2.7746239    
   28.100023      0.93500996      0.69449615    
   28.100023      0.94000995      -1.3203659    
   28.100023      0.94500995      -3.2699623    
   28.100023      0.95000994      -5.1542931    
   28.100023      0.95500994      -6.9733601    
   28.100023      0.96000993      -8.7271633    
   28.100023      0.96500993      -10.415699    
   28.100023      0.97000992      -12.038982    
   28.100023      0.97500992      -13.596989    
   28.100023      0.98000991      -15.089737    
  
   28.200024      0.90000999       17.003407    
   28.200024      0.90500998       14.573757    
   28.200024      0.91000998       12.209526    
   28.200024      0.91500998       9.9107475    
   28.200024      0.92000997       7.6773987    
   28.200024      0.92500997       5.5094891    
   28.200024      0.93000996       3.4070091    
   28.200024      0.93500996       1.3699646    
   28.200024      0.94000995     -0.60164642    
   28.200024      0.94500995      -2.5078220    
   28.200024      0.95000994      -4.3485603    
   28.200024      0.95500994      -6.1238594    
   28.200024      0.96000993      -7.8337307    
   28.200024      0.96500993      -9.4781609    
   28.200024      0.97000992      -11.057163    
   28.200024      0.97500992      -12.570724    
   28.200024      0.98000991      -14.018852    
  
   28.300024      0.90000999       17.397575    
   28.300024      0.90500998       15.009541    
   28.300024      0.91000998       12.687107    
   28.300024      0.91500998       10.430279    
   28.300024      0.92000997       8.2390518    
   28.300024      0.92500997       6.1134224    
   28.300024      0.93000996       4.0533981    
   28.300024      0.93500996       2.0589676    
   28.300024      0.94000995      0.13014030    
   28.300024      0.94500995      -1.7330875    
   28.300024      0.95000994      -3.5307121    
   28.300024      0.95500994      -5.2627296    
   28.300024      0.96000993      -6.9291496    
   28.300024      0.96500993      -8.5299702    
   28.300024      0.97000992      -10.065191    
   28.300024      0.97500992      -11.534809    
   28.300024      0.98000991      -12.938828    
  
   28.400024      0.90000999       17.807394    
   28.400024      0.90500998       15.460535    
   28.400024      0.91000998       13.179441    
   28.400024      0.91500998       10.964100    
   28.400024      0.92000997       8.8145313    
   28.400024      0.92500997       6.7307224    
   28.400024      0.93000996       4.7126751    
   28.400024      0.93500996       2.7603874    
   28.400024      0.94000995      0.87385941    
   28.400024      0.94500995     -0.94689941    
   28.400024      0.95000994      -2.7019024    
   28.400024      0.95500994      -4.3911362    
   28.400024      0.96000993      -6.0146122    
   28.400024      0.96500993      -7.5723228    
   28.400024      0.97000992      -9.0642815    
   28.400024      0.97500992      -10.490465    
   28.400024      0.98000991      -11.850893    
  
   28.500025      0.90000999       18.231842    
   28.500025      0.90500998       15.925701    
   28.500025      0.91000998       13.685467    
   28.500025      0.91500998       11.511166    
   28.500025      0.92000997       9.4027786    
   28.500025      0.92500997       7.3603058    
   28.500025      0.93000996       5.3837547    
   28.500025      0.93500996       3.4731178    
   28.500025      0.94000995       1.6283989    
   28.500025      0.94500995     -0.15039825    
   28.500025      0.95000994      -1.8632774    
   28.500025      0.95500994      -3.5102310    
   28.500025      0.96000993      -5.0912781    
   28.500025      0.96500993      -6.6063995    
   28.500025      0.97000992      -8.0556145    
   28.500025      0.97500992      -9.4388962    
   28.500025      0.98000991      -10.756268    
  
   28.600025      0.90000999       18.669882    
   28.600025      0.90500998       16.403982    
   28.600025      0.91000998       14.204149    
   28.600025      0.91500998       12.070391    
   28.600025      0.92000997       10.002699    
   28.600025      0.92500997       8.0010815    
   28.600025      0.93000996       6.0655308    
   28.600025      0.93500996       4.1960487    
   28.600025      0.94000995       2.3926315    
   28.600025      0.94500995      0.65529060    
   28.600025      0.95000994      -1.0159817    
   28.600025      0.95500994      -2.6211891    
   28.600025      0.96000993      -4.1603222    
   28.600025      0.96500993      -5.6333885    
   28.600025      0.97000992      -7.0403862    
   28.600025      0.97500992      -8.3813133    
   28.600025      0.98000991      -9.6561699    
  
   28.700026      0.90000999       19.120464    
   28.700026      0.90500998       16.894331    
   28.700026      0.91000998       14.734407    
   28.700026      0.91500998       12.640701    
   28.700026      0.92000997       10.613220    
   28.700026      0.92500997       8.6519394    
   28.700026      0.93000996       6.7568855    
   28.700026      0.93500996       4.9280357    
   28.700026      0.94000995       3.1654072    
   28.700026      0.94500995       1.4689922    
   28.700026      0.95000994     -0.16120529    
   28.700026      0.95500994      -1.7251816    
   28.700026      0.96000993      -3.2229538    
   28.700026      0.96500993      -4.6545010    
   28.700026      0.97000992      -6.0198460    
   28.700026      0.97500992      -7.3189621    
   28.700026      0.98000991      -8.5518703    
  
   28.800026      0.90000999       19.582577    
   28.800026      0.90500998       17.395714    
   28.800026      0.91000998       15.275200    
   28.800026      0.91500998       13.221041    
   28.800026      0.92000997       11.233244    
   28.800026      0.92500997       9.3117924    
   28.800026      0.93000996       7.4567070    
   28.800026      0.93500996       5.6679726    
   28.800026      0.94000995       3.9455986    
   28.800026      0.94500995       2.2895756    
   28.800026      0.95000994      0.69991684    
   28.800026      0.95500994     -0.82338715    
   28.800026      0.96000993      -2.2803459    
   28.800026      0.96500993      -3.6709366    
   28.800026      0.97000992      -4.9951801    
   28.800026      0.97500992      -6.2530594    
   28.800026      0.98000991      -7.4445858    
  
   28.900026      0.90000999       20.055153    
   28.900026      0.90500998       17.907043    
   28.900026      0.91000998       15.825428    
   28.900026      0.91500998       13.810299    
   28.900026      0.92000997       11.861668    
   28.900026      0.92500997       9.9795246    
   28.900026      0.93000996       8.1638775    
   28.900026      0.93500996       6.4147167    
   28.900026      0.94000995       4.7320480    
   28.900026      0.94500995       3.1158752    
   28.900026      0.95000994       1.5661926    
   28.900026      0.95500994      8.30039978E-02
   28.900026      0.96000993      -1.3336983    
   28.900026      0.96500993      -2.6839066    
   28.900026      0.97000992      -3.9676266    
   28.900026      0.97500992      -5.1848488    
   28.900026      0.98000991      -6.3355827    
  
   29.000027      0.90000999       20.537153    
   29.000027      0.90500998       18.427286    
   29.000027      0.91000998       16.384039    
   29.000027      0.91500998       14.407410    
   29.000027      0.92000997       12.497410    
   29.000027      0.92500997       10.654028    
   29.000027      0.93000996       8.8772717    
   29.000027      0.93500996       7.1671333    
   29.000027      0.94000995       5.5236149    
   29.000027      0.94500995       3.9467239    
   29.000027      0.95000994       2.4364491    
   29.000027      0.95500994      0.99279976    
   29.000027      0.96000993     -0.38422585    
   29.000027      0.96500993      -1.6946297    
   29.000027      0.97000992      -2.9384193    
   29.000027      0.97500992      -4.1155815    
   29.000027      0.98000991      -5.2261238    
  
   29.100027      0.90000999       21.027519    
   29.100027      0.90500998       18.955353    
   29.100027      0.91000998       16.949936    
   29.100027      0.91500998       15.011269    
   29.100027      0.92000997       13.139347    
   29.100027      0.92500997       11.334169    
   29.100027      0.93000996       9.5957451    
   29.100027      0.93500996       7.9240627    
   29.100027      0.94000995       6.3191242    
   29.100027      0.94500995       4.7809334    
   29.100027      0.95000994       3.3094940    
   29.100027      0.95500994       1.9047966    
   29.100027      0.96000993      0.56684494    
   29.100027      0.96500993     -0.70435333    
   29.100027      0.97000992      -1.9088154    
   29.100027      0.97500992      -3.0465260    
   29.100027      0.98000991      -4.1174908    
  
   29.200027      0.90000999       21.525162    
   29.200027      0.90500998       19.490154    
   29.200027      0.91000998       17.522018    
   29.200027      0.91500998       15.620747    
   29.200027      0.92000997       13.786343    
   29.200027      0.92500997       12.018801    
   29.200027      0.93000996       10.318127    
   29.200027      0.93500996       8.6843185    
   29.200027      0.94000995       7.1173744    
   29.200027      0.94500995       5.6172962    
   29.200027      0.95000994       4.1840820    
   29.200027      0.95500994       2.8177357    
   29.200027      0.96000993       1.5182552    
   29.200027      0.96500993      0.28564072    
   29.200027      0.97000992     -0.88010979    
   29.200027      0.97500992      -1.9789925    
   29.200027      0.98000991      -3.0110130    
  
   29.300028      0.90000999       22.029034    
   29.300028      0.90500998       20.030632    
   29.300028      0.91000998       18.099203    
   29.300028      0.91500998       16.234758    
   29.300028      0.92000997       14.437292    
   29.300028      0.92500997       12.706804    
   29.300028      0.93000996       11.043293    
   29.300028      0.93500996       9.4467630    
   29.300028      0.94000995       7.9172106    
   29.300028      0.94500995       6.4546394    
   29.300028      0.95000994       5.0590477    
   29.300028      0.95500994       3.7304344    
   29.300028      0.96000993       2.4687996    
   29.300028      0.96500993       1.2741432    
   29.300028      0.97000992      0.14646530    
   29.300028      0.97500992     -0.91423035    
   29.300028      0.98000991      -1.9079475    
  
   29.400028      0.90000999       22.538046    
   29.400028      0.90500998       20.575659    
   29.400028      0.91000998       18.680361    
   29.400028      0.91500998       16.852152    
   29.400028      0.92000997       15.091030    
   29.400028      0.92500997       13.396997    
   29.400028      0.93000996       11.770046    
   29.400028      0.93500996       10.210187    
   29.400028      0.94000995       8.7174082    
   29.400028      0.94500995       7.2917223    
   29.400028      0.95000994       5.9331179    
   29.400028      0.95500994       4.6416054    
   29.400028      0.96000993       3.4171772    
   29.400028      0.96500993       2.2598381    
   29.400028      0.97000992       1.1695805    
   29.400028      0.97500992      0.14641380    
   29.400028      0.98000991     -0.80966759    
  
   29.500029      0.90000999       23.051085    
   29.500029      0.90500998       21.124130    
   29.500029      0.91000998       19.264366    
   29.500029      0.91500998       17.471790    
   29.500029      0.92000997       15.746407    
   29.500029      0.92500997       14.088209    
   29.500029      0.93000996       12.497204    
   29.500029      0.93500996       10.973382    
   29.500029      0.94000995       9.5167484    
   29.500029      0.94500995       8.1273060    
   29.500029      0.95000994       6.8050499    
   29.500029      0.95500994       5.5499887    
   29.500029      0.96000993       4.3621101    
   29.500029      0.96500993       3.2414246    
   29.500029      0.97000992       2.1879196    
   29.500029      0.97500992       1.2016125    
   29.500029      0.98000991      0.28248787    
  
   29.600029      0.90000999       23.567045    
   29.600029      0.90500998       21.674921    
   29.600029      0.91000998       19.850075    
   29.600029      0.91500998       18.092514    
   29.600029      0.92000997       16.402243    
   29.600029      0.92500997       14.779247    
   29.600029      0.93000996       13.223545    
   29.600029      0.93500996       11.735123    
   29.600029      0.94000995       10.313985    
   29.600029      0.94500995       8.9601316    
   29.600029      0.95000994       7.6735659    
   29.600029      0.95500994       6.4542847    
   29.600029      0.96000993       5.3022852    
   29.600029      0.96500993       4.2175751    
   29.600029      0.97000992       3.2001419    
   29.600029      0.97500992       2.2499981    
   29.600029      0.98000991       1.3671379    
  
   29.700029      0.90000999       24.084776    
   29.700029      0.90500998       22.226845    
   29.700029      0.91000998       20.436289    
   29.700029      0.91500998       18.713108    
   29.700029      0.92000997       17.057302    
   29.700029      0.92500997       15.468872    
   29.700029      0.93000996       13.947815    
   29.700029      0.93500996       12.494134    
   29.700029      0.94000995       11.107824    
   29.700029      0.94500995       9.7888908    
   29.700029      0.95000994       8.5373297    
   29.700029      0.95500994       7.3531456    
   29.700029      0.96000993       6.2363338    
   29.700029      0.96500993       5.1869011    
   29.700029      0.97000992       4.2048340    
   29.700029      0.97500992       3.2901497    
   29.700029      0.98000991       2.4428368    
  
   29.800030      0.90000999       24.603153    
   29.800030      0.90500998       22.778784    
   29.800030      0.91000998       21.021873    
   29.800030      0.91500998       19.332418    
   29.800030      0.92000997       17.710424    
   29.800030      0.92500997       16.155886    
   29.800030      0.93000996       14.668811    
   29.800030      0.93500996       13.249187    
   29.800030      0.94000995       11.897023    
   29.800030      0.94500995       10.612317    
   29.800030      0.95000994       9.3950682    
   29.800030      0.95500994       8.2452803    
   29.800030      0.96000993       7.1629496    
   29.800030      0.96500993       6.1480770    
   29.800030      0.97000992       5.2006588    
   29.800030      0.97500992       4.3207016    
   29.800030      0.98000991       3.5082016    
  
   29.900030      0.90000999       25.120983    
   29.900030      0.90500998       23.329517    
   29.900030      0.91000998       21.605579    
   29.900030      0.91500998       19.949184    
   29.900030      0.92000997       18.360325    
   29.900030      0.92500997       16.838995    
   29.900030      0.93000996       15.385204    
   29.900030      0.93500996       13.998945    
   29.900030      0.94000995       12.680225    
   29.900030      0.94500995       11.429037    
   29.900030      0.95000994       10.245385    
   29.900030      0.95500994       9.1292725    
   29.900030      0.96000993       8.0806894    
   29.900030      0.96500993       7.0996466    
   29.900030      0.97000992       6.1861324    
   29.900030      0.97500992       5.3401585    
   29.900030      0.98000991       4.5617199    
  
   30.000031      0.90000999       25.637077    
   30.000031      0.90500998       23.877832    
   30.000031      0.91000998       22.186193    
   30.000031      0.91500998       20.562160    
   30.000031      0.92000997       19.005733    
   30.000031      0.92500997       17.516916    
   30.000031      0.93000996       16.095699    
   30.000031      0.93500996       14.742090    
   30.000031      0.94000995       13.456087    
   30.000031      0.94500995       12.237689    
   30.000031      0.95000994       11.086901    
   30.000031      0.95500994       10.003716    
   30.000031      0.96000993       8.9881353    
   30.000031      0.96500993       8.0401640    
   30.000031      0.97000992       7.1597948    
   30.000031      0.97500992       6.3470345    
   30.000031      0.98000991       5.6018791    

